Towards Using Active Learning Methods for Human-Seat Interactions To Generate Realistic Occupant Motion

In the context of developing new vehicle concepts, especially autonomous vehicles with novel seating arrangements and occupant activities, predicting occupant motion can be a tool for ensuring safety and comfort. In this study, a data-driven surrogate contact model integrated into an optimal control framework to predict human occupant behavior during driving maneuvers is presented. High-fidelity finite element simulations are utilized to generate a dataset of interaction forces and moments for various human body configurations and velocities. To automate the generation of training data, an active learning approach is introduced, which iteratively queries the high-fidelity finite element simulation for an additional dataset. The feasibility and effectiveness of the proposed method are demonstrated through a case study of a head interaction with an automotive headrest, showing promising results in accurately replicating contact forces and moments while reducing manual effort.

==> img/FEmovement_forcetable.dat <==
time,force_headrestobserver_1,force_headrestobserver_2,force_headrestobserver_3
0,0,0,0
0.0025,0,0,0
0.005,0,0,0
0.0075,0,0,0
0.01,0,0,0
0.0125,0,0,0
0.015,0,0,0
0.0175,0,0,0
0.02,0,0,0
0.0225,0,0,0
0.025,0,0,0
0.0275,0,0,0
0.03,0,0,0
0.0325,0,0,0
0.035,0,0,0
0.0375,0,0,0
0.04,0,0,0
0.0425,0,0,0
0.045,0,0,0
0.0475,0,0,0
0.05,0,0,0
0.0525,0,0,0
0.055,0,0,0
0.0575,0,0,0
0.06,0,0,0
0.0625,0,0,0
0.065,0,0,0
0.0675,0,0,0
0.07,0,0,0
0.0725,0,0,0
0.075,0,0,0
0.0775,0,0,0
0.08,0,0,0
0.0825,0,0,0
0.085,0,0,0
0.0875,0,0,0
0.09,0,0,0
0.0925,0,0,0
0.095,0,0,0
0.0975,0,0,0
0.1,0,0,0
0.1025,0,0,0
0.105,0,0,0
0.1075,0,0,0
0.11,0,0,0
0.1125,0,0,0
0.115,0,0,0
0.1175,0,0,0
0.12,0,0,0
0.1225,0,0,0
0.125,0,0,0
0.1275,0,0,0
0.13,0,0,0
0.1325,0,0,0
0.135,0,0,0
0.1375,0,0,0
0.14,0,0,0
0.1425,0,0,0
0.145,0,0,0
0.1475,0,0,0
0.15,0,0,0
0.1525,0,0,0
0.155,0,0,0
0.1575,0,0,0
0.16,0,0,0
0.1625,0,0,0
0.165,0,0,0
0.1675,0,0,0
0.17,0,0,0
0.1725,0,0,0
0.175,0,0,0
0.1775,0,0,0
0.18,0,0,0
0.1825,0,0,0
0.185,0,0,0
0.1875,0,0,0
0.19,0,0,0
0.1925,0,0,0
0.195,0,0,0
0.1975,0,0,0
0.2,0,0,0
0.2025,0,0,0
0.205,0,0,0
0.2075,0,0,0
0.21,0,0,0
0.2125,0,0,0
0.215,0,0,0
0.2175,0,0,0
0.22,0,0,0
0.2225,0,0,0
0.225,0,0,0
0.2275,0,0,0
0.23,0,0,0
0.2325,0,0,0
0.235,0,0,0
0.2375,0,0,0
0.24,0,0,0
0.2425,0,0,0
0.245,0,0,0
0.2475,0,0,0
0.25,0,0,0
0.2525,0,0,0
0.255,0,0,0
0.2575,0,0,0
0.26,0,0,0
0.2625,0,0,0
0.265,0,0,0
0.2675,0,0,0
0.27,0,0,0
0.2725,0,0,0
0.275,0,0,0
0.2775,0,0,0
0.28,0,0,0
0.2825,0,0,0
0.285,0,0,0
0.2875,18.8701589992569,0.0111676110450598,8.04201617237551
0.29,54.5817490518011,0.282293639762051,18.493735606385
0.2925,93.3770163571883,0.268613307942798,30.3650735474466
0.295,132.766076722574,1.02952815185392,44.004512093897
0.2975,173.38160210964,1.62972160149313,57.0985983222119
0.3,202.811205140642,1.64295190287737,66.7663776611789
0.3025,221.511693342482,1.78954465893015,72.6801219027128
0.305,234.281475706527,1.94541875603399,76.9368170144381
0.3075,237.784342782458,1.86764696828213,78.1288168287442
0.31,224.843411082924,1.86524889318118,74.1438866465326
0.3125,192.040370510865,1.34889609076436,62.9547498539199
0.315,150.532149657408,1.22117363490867,49.0517839881913
0.3175,108.091282744816,0.907470187088673,34.8952369878787
0.32,74.2569880651519,0.707170732576727,23.2463761726684
0.3225,50.7597529461035,0.444778178627855,15.8581986470743
0.325,35.6717476184691,0.380480444277628,10.4814776153299
0.3275,25.7883283022515,0.265409504926266,7.14951059123775
0.33,18.8744629809045,0.161899554298684,4.74552461129994
0.3325,14.2376428762948,0.140117516719915,3.33738349742322
0.335,10.3821814845582,0.115028672427725,2.02094394057085
0.3375,6.51061128883624,0.0776270290395889,0.440108343558181
0.34,5.46003660312207,0.0661370030559848,-0.00354613362182032
0.3425,4.8110807291009,0.0309138915068822,0.0136012440947513
0.345,3.11328897315585,0.0348745121423187,0.0246459413461668
0.3475,1.81985345903003,0.0235343284777809,0.0175208705788106
0.35,1.26048623735714,0.0147928623261941,-0.0117625979136769
0.3525,0.614873587237196,0.00573641576475468,-0.00323849267715953
0.355,0.0758669934597764,0.000893768348419862,0.000142002481608644
0.3575,0,0,0
0.36,0,0,0
0.3625,0,0,0
0.365,0,0,0
0.3675,0,0,0
0.37,0,0,0
0.3725,0,0,0
0.375,0,0,0
0.3775,0,0,0
0.38,0,0,0
0.3825,0,0,0
0.385,0,0,0
0.3875,0.182041848775816,0.0207938993251669,0.0617056435000269
0.39,1.86213505637868,-0.0191525539658926,0.879168808538306
0.3925,3.37555761100359,0.0175332598218295,1.89941842355416
0.395,5.35642996148438,0.0215075536519682,2.98510291546728
0.3975,8.26866119815883,0.0580652320219318,4.05254815787357
0.4,11.6902093253613,0.0869000442961,5.23183539023715
0.4025,14.7793266933231,0.178932358509719,6.66069870252953
0.405,18.718646788713,0.110156771345086,8.25864850254934
0.4075,23.1262227867102,0.167825337422,9.68178671600319
0.41,27.5774390658956,0.377014139065575,11.2768228679674
0.4125,32.8955074646335,0.239857685462818,13.1798887519139
0.415,38.8072131887873,0.342299199624366,15.2303177351809
0.4175,45.4566054864188,0.400724900315811,17.5780835721823
0.42,52.6636867759157,0.510351573560388,19.9677239521766
0.4225,60.4923407845987,0.509304057398319,22.476825302318
0.425,68.3125131603442,0.591870663674304,24.8907970006901
0.4275,74.6526485766702,0.470795577388588,27.1147460397301
0.43,78.432530414912,0.614674594135032,28.6000820026803
0.4325,81.349440652814,0.619513545816561,29.6818020995722
0.435,79.0546127224432,0.654345070710741,29.0555758400616
0.4375,73.7566307194131,0.521330801077661,27.265729250593
0.44,65.9885325226275,0.496417036330128,24.5079650869217
0.4425,57.8375801817725,0.431607648358381,21.5095584058226
0.445,48.4837610593942,0.440265724787294,18.0092825211141
0.4475,40.0656814334676,0.467481567744803,15.0378425614958
0.45,33.1718224217453,0.299153487105327,12.6198959605888
0.4525,26.9844053685918,0.34258074505952,10.2542517078346
0.455,22.0993456284731,0.232139650889296,8.403474620468
0.4575,17.9579395600332,0.129293899737994,6.90975270735283
0.46,14.6943606543546,0.132451281476051,5.84702790303244
0.4625,11.9390798393461,0.102657565515201,4.8675183658966
0.465,9.468235660849,0.0833607788786444,4.0305137140593
0.4675,7.56009193319376,0.0623412210632405,3.35845680162906
0.47,6.08821449441046,0.0376563174227865,2.78250651969639
0.4725,4.99782339370562,0.0537724473831036,2.36004158254269
0.475,4.10712647483204,0.0465404002226309,1.96698392127804
0.4775,3.48145226727488,0.0460369138082288,1.69606938234954
0.48,3.03230582730152,0.0337105657863935,1.53260911641469
0.4825,2.73127935003584,0.0383066538548239,1.38756329400633
0.485,2.55715222074962,0.0412268187453872,1.33345251388846
0.4875,2.47412793617245,0.0365973849436748,1.30450888613171
0.49,2.52162231882513,0.032783987188244,1.34903366557561
0.4925,2.76303700801166,0.0297128130170983,1.47520346670822
0.495,3.06051670387678,0.0192175150726689,1.63687621755231
0.4975,3.55706511706,0.0205229644330042,1.8700017371732
0.5,4.22829110317958,0.0249571846987401,2.17805077828447
0.5025,5.1469977174712,0.0289258676760088,2.5932459859563
0.505,6.34493305994748,0.0540930473206951,3.09753727808601
0.5075,7.71949252435569,0.0153304216207149,3.76578599265371
0.51,9.21301833268223,0.0741865446015821,4.34311123651612
0.5125,10.9221226979657,0.128598958679814,5.15773056184871
0.515,12.8178216720363,0.124408425318033,5.96470789217036
0.5175,15.0671882775204,0.149038586758638,6.86595187603157
0.52,17.4297082908929,0.147542212088581,7.64673439296393
0.5225,20.1106559025524,0.167109016503392,8.48370564252763
0.525,22.827020725624,0.197639463841624,9.31453573698996
0.5275,25.9802538311464,0.250142817324517,10.3050643912168
0.53,28.8039396915872,0.248571607257597,11.249498758046
0.5325,31.6631739145916,0.288427238113839,12.1328188104402
0.535,34.2085033929057,0.332218708657596,12.8381990423239
0.5375,36.1067354142877,0.356224967938719,13.4162285673224
0.54,37.5922192862243,0.372662850630175,13.7509428097561
0.5425,38.5836736243129,0.341063278846293,13.9981851622083
0.545,38.8420041214748,0.346156238637229,14.0329331955774
0.5475,38.6279031061607,0.337597512371957,13.9528848028509
0.55,37.6706070362339,0.326609985966265,13.6161502363288
0.5525,36.2096107751126,0.321615017130883,13.0952159553672
0.555,34.0912552053307,0.306569453647093,12.3447776742523
0.5575,31.3640933123136,0.306034293020266,11.4424308050786
0.56,28.4728339482698,0.28020903955536,10.52018204022
0.5625,25.2563200199333,0.23239727195176,9.51975935952587
0.565,22.2593961429485,0.198508760353394,8.51519493513452
0.5675,19.6372628856199,0.187421924696215,7.63785840478029
0.57,17.3895321393132,0.147795390975401,6.86667431591525
0.5725,15.6052399985302,0.105497073803696,6.24613549157238
0.575,13.8694213372683,0.121891284597991,5.62412635355816
0.5775,12.286957027236,0.118077482159448,5.07906249809004
0.58,11.0120384920934,0.111593821292326,4.61950402356283
0.5825,9.88641260909061,0.0998821192113547,4.24554470431588
0.585,8.84857002390146,0.085560786837481,3.8887944443368
0.5875,8.05192137913246,0.0697354734571352,3.60058373061798
0.59,7.4897649807042,0.050707211350211,3.39462860895774
0.5925,7.07911640229337,0.0505610462108986,3.24780912600977
0.595,6.79245267767693,0.0471218254301433,3.14776153670284
0.5975,6.63215022734694,0.0482707263689383,3.08715404006686
0.6,6.57898722060882,0.0484629936090137,3.06256003929294
0.6025,6.54017835013888,0.0559882874944387,3.0476081363615
0.605,6.56744705164831,0.0559069492803573,3.07707728720594
0.6075,6.80305063674378,0.0581546670172321,3.17486714171124
0.61,7.10847314412471,0.0603274963618549,3.28327698177051
0.6125,7.57890886287336,0.0683956620511432,3.46274263004919
0.615,8.21738401483843,0.0742055376544534,3.70829575487966
0.6175,8.89916689313399,0.0720138720566149,4.01341163447053
0.62,9.6740010841123,0.0712479509359458,4.37250916690749
0.6225,10.6201532301605,0.0928467189548792,4.76521929721638
0.625,11.6262181759916,0.100657934593681,5.17569464438592
0.6275,12.7321157632918,0.119310906723715,5.56505253277343
0.63,13.9898464798477,0.13487705217092,5.95062709401571
0.6325,15.2989593380288,0.134692432191734,6.31484838722816
0.635,16.5087837251573,0.1425765321044,6.67261957885478
0.6375,17.6443082456091,0.155960098493759,7.02541723971727
0.64,18.7124184064123,0.175666553628545,7.36164528909921
0.6425,19.6276378016771,0.18109576401052,7.65064211391296
0.645,20.4747560153149,0.19642445235029,7.87570380903904
0.6475,21.1922263085392,0.196635066557545,8.06661901712528
0.65,21.724053181039,0.198274328119947,8.20719903035037
0.6525,22.166329246298,0.197853999693474,8.28526077102957
0.655,22.4643350470449,0.220465114834776,8.32556207170372
0.6575,22.551968519069,0.207166251667803,8.33844261791964
0.66,22.4386198447247,0.197378446220164,8.31290483275318
0.6625,22.154794838603,0.190477833668266,8.23349384945035
0.665,21.7124627821668,0.186661842900261,8.12398959869121
0.6675,21.158191557984,0.178932631547195,7.97898336265781
0.67,20.4235419478978,0.170474163524325,7.78665409205369
0.6725,19.6284521935441,0.165196029336327,7.58674860682131
0.675,18.7796380046224,0.155007643868914,7.36015899637521
0.6775,17.907827500916,0.150435034742983,7.12062445621191
0.68,16.9297863607257,0.14374752178188,6.82800767113001
0.6825,16.1269429369519,0.140800460415968,6.57564574433625
0.685,15.2415607169793,0.13900886807822,6.2738888784556
0.6875,14.3919304919613,0.128827297475501,5.97828562217636
0.69,13.6936735461655,0.121180476329851,5.70819083990281
0.6925,13.0714899336237,0.0900141441335718,5.45142219435286
0.695,12.4637037489895,0.103806262635029,5.22630939778609
0.6975,11.9948164944531,0.0958526181174389,5.02934823978812
0.7,11.5959265370239,0.0998892266721444,4.87168094874311
0.7025,11.2120138438354,0.107422485078753,4.72886073924713
0.705,10.8437220190808,0.105987453414288,4.58196886316059
0.7075,10.5401969579797,0.104017811339122,4.46649865774711
0.71,10.2943577279791,0.100607295675221,4.38371081879973
0.7125,10.1509269640959,0.0929874375580609,4.34435145285939
0.715,10.1399705041853,0.0935064502318864,4.34466050976548
0.7175,10.2406628132191,0.0975052752207143,4.38062190968873
0.72,10.4406200518998,0.101874444296618,4.45036981084582
0.7225,10.6986129480837,0.106156230064824,4.53551094545927
0.725,11.0064955786652,0.112531036313114,4.63165422889426
0.7275,11.3433047345061,0.117309000685765,4.73227338323579
0.73,11.6840856907188,0.116984718216516,4.84416694520142
0.7325,12.0773581970382,0.120118881295082,4.97620161937278
0.735,12.51331672955,0.125931022989443,5.13033775641941
0.7375,13.0028887722043,0.127287262000191,5.27700994328168
0.74,13.5572020603505,0.128167641263462,5.44784911460596
0.7425,14.1447619249269,0.134349957417578,5.63048627164129
0.745,14.684837147787,0.13854139577518,5.80282849758068
0.7475,15.1671257022415,0.144810467234948,5.96178763836346
0.75,15.5855974702174,0.150774202184051,6.10229368579576
0.7525,15.9354016675654,0.154079215517059,6.21908438145041
0.755,16.1796464246931,0.153601822292939,6.3007725821573
0.7575,16.4350561452113,0.154322079657488,6.39201795969286
0.76,16.6472161595873,0.153195906340009,6.47007806498018
0.7625,16.8355494417229,0.15313922161933,6.54220085389318
0.765,16.9639140206296,0.152086220492041,6.60224808153307
0.7675,17.020822946086,0.151232038500186,6.64714704003877
0.77,17.0176862869186,0.149719759029986,6.68085625099904
0.7725,16.9511080538104,0.147816849378603,6.69852541536655
0.775,16.8455099718399,0.146873036310508,6.70149237101205
0.7775,16.7321207360281,0.148573967476613,6.69489292389054
0.78,16.5895508139438,0.147925399495295,6.67155608061025
0.7825,16.4849527317386,0.144940727675126,6.65486240842496
0.785,16.3753989301923,0.142947007518815,6.63171007852858
0.7875,16.25512586061,0.141113911701433,6.59421467009346
0.79,16.111204743459,0.140850625046154,6.53851140665669
0.7925,15.978883209604,0.140687064742841,6.47899592358583
0.795,15.7940603301101,0.141098222938687,6.3959861991591
0.7975,15.5892759411799,0.141975051053896,6.30374588461802
0.8,15.3473742402475,0.138693336395799,6.19177116868568
0.8025,15.0648071834795,0.135452074136783,6.06751635461794
0.805,14.7839199307429,0.133659328405653,5.94450799646567
0.8075,14.4978711345182,0.131890736761046,5.82251031971405
0.81,14.2603784307625,0.12958906231773,5.71619450464089
0.8125,14.0895912993766,0.128483038813853,5.63826888293625
0.815,13.9328139666752,0.128163993295058,5.57133116099581
0.8175,13.8089474410728,0.128615304052098,5.51971220372898
0.82,13.7196100565001,0.128725461385843,5.48398827468714
0.8225,13.6309743793999,0.127963980927656,5.45130751738575
0.825,13.5648248869537,0.126704317238169,5.42604617145491
0.8275,13.5202453435857,0.127919744663541,5.41186896825813
0.83,13.4927393298737,0.129434291235603,5.40281754839765
0.8325,13.4977342410751,0.130199851410737,5.40649330678009
0.835,13.5275602528981,0.130411338477486,5.42243061568691
0.8375,13.5680270945325,0.131270502479889,5.44133917564417
0.84,13.6093252753724,0.132657291505604,5.46027267150953
0.8425,13.6456247183256,0.133444072294392,5.47863007878171
0.845,13.6588135561646,0.133929719900645,5.49363508096532
0.8475,13.6609797349307,0.133661241180116,5.50325422113674
0.85,13.6519837512971,0.134205083290269,5.51239399583605
0.8525,13.6577660010082,0.134159484049121,5.52811671365438
0.855,13.6870793658542,0.135558796874183,5.5559692969758
0.8575,13.7621174048552,0.137164253061686,5.59658694112867
0.86,13.8687018292759,0.137777270134073,5.64817517034832
0.8625,14.0010275273892,0.138396151084174,5.70739957111276
0.865,14.1383105149916,0.140095377254008,5.76792865146183
0.8675,14.2530908192831,0.142570055494677,5.82070254723547
0.87,14.349911822262,0.143283000031886,5.86258780923553
0.8725,14.4123178764596,0.142945709671046,5.89173144971802
0.875,14.4539841211988,0.14295359709616,5.91089685268576
0.8775,14.4890260545537,0.141721637258965,5.92594833879108
0.88,14.5268933591252,0.140592050421302,5.93914155252671
0.8825,14.5777080535863,0.139160942255304,5.95053198063387
0.885,14.6332327150285,0.139290395574739,5.96217983360186
0.8875,14.6979198771962,0.141997719163295,5.97750161397159
0.89,14.7541591225227,0.140444560718152,5.98575846596108
0.8925,14.7854496001102,0.14002291818369,5.98609892233701
0.895,14.7994444445103,0.139568767800426,5.98190957181024
0.8975,14.7905582031803,0.139285499384513,5.97044309129609
0.9,14.7536524630676,0.139535825554813,5.95032187844654
0.9025,14.7184733762684,0.139298491185126,5.93325686469112
0.905,14.6866396328415,0.139016300027606,5.91576809426954
0.9075,14.6628469688237,0.138170979047947,5.90059091472903
0.91,14.6498269267636,0.137546972089031,5.88954081401784
0.9125,14.6494080816541,0.137367836377519,5.88051060810849
0.915,14.6422940166303,0.137179387744942,5.86873003071748
0.9175,14.6288017905012,0.136967951139177,5.85258725218857
0.92,14.6115222710488,0.13707288136813,5.83436829617033
0.9225,14.5962696193466,0.136858656986211,5.81943320797301
0.925,14.5735987598527,0.136953994641346,5.80146146430496
0.9275,14.5509504069288,0.137270518896675,5.78598491026643
0.93,14.5343543872912,0.13689363957416,5.77443094146835
0.9325,14.5103210990196,0.136367465381086,5.7637265334395
0.935,14.4810221207036,0.135733362297531,5.75610590139866
0.9375,14.4537757325882,0.135137612516356,5.75267493376528
0.94,14.4212608352506,0.134852928056588,5.75000272470731
0.9425,14.3958860899766,0.134251489343288,5.75062053255958
0.945,14.3692977378834,0.134271779245381,5.75101924611682
0.9475,14.3431503370053,0.134738786625218,5.75173417869434
0.95,14.3218239159315,0.135140179311582,5.75409077428323
0.9525,14.3132669959722,0.135465015386267,5.75826141784882
0.955,14.3134282836012,0.136073692259599,5.76252539997996
0.9575,14.3175733568893,0.136928166429193,5.76378856034644
0.96,14.3423450477372,0.137157111998309,5.77275540519545
0.9625,14.3674085757282,0.137217338273519,5.78378769115865
0.965,14.4042110529855,0.137610590084144,5.79789303696399
0.9675,14.4297605516312,0.138579159462847,5.80846092052748
0.97,14.4657775629336,0.139759034787501,5.82131966290206
0.9725,14.4900168928131,0.140411022973616,5.83075462994308
0.975,14.4997313857395,0.140779325007165,5.83742687926306
0.9775,14.5105397216411,0.140221934604514,5.84423495023836
0.98,14.5223175246468,0.139749595853559,5.85172415805802
0.9825,14.536097806336,0.139557111553323,5.85866242337567
0.985,14.555168373287,0.139450327185397,5.86631881603341
0.9875,14.5741258263628,0.139212029492933,5.87279248238896
0.99,14.5834965766299,0.139591782654861,5.8749376610048
0.9925,14.5820536388169,0.139749351069981,5.87278909398716
0.995,14.5670391875431,0.139916183556353,5.86657640582337
0.9975,14.5477202826751,0.139389763951873,5.85712716973537
1,14.5211313328464,0.138492688615766,5.84414800758661


==> img/FEmovement_momenttable.dat <==
time,moment_headrestobserver_1,moment_headrestobserver_2,moment_headrestobserver_3
0,0,0,0
0.0025,0,0,0
0.005,0,0,0
0.0075,0,0,0
0.01,0,0,0
0.0125,0,0,0
0.015,0,0,0
0.0175,0,0,0
0.02,0,0,0
0.0225,0,0,0
0.025,0,0,0
0.0275,0,0,0
0.03,0,0,0
0.0325,0,0,0
0.035,0,0,0
0.0375,0,0,0
0.04,0,0,0
0.0425,0,0,0
0.045,0,0,0
0.0475,0,0,0
0.05,0,0,0
0.0525,0,0,0
0.055,0,0,0
0.0575,0,0,0
0.06,0,0,0
0.0625,0,0,0
0.065,0,0,0
0.0675,0,0,0
0.07,0,0,0
0.0725,0,0,0
0.075,0,0,0
0.0775,0,0,0
0.08,0,0,0
0.0825,0,0,0
0.085,0,0,0
0.0875,0,0,0
0.09,0,0,0
0.0925,0,0,0
0.095,0,0,0
0.0975,0,0,0
0.1,0,0,0
0.1025,0,0,0
0.105,0,0,0
0.1075,0,0,0
0.11,0,0,0
0.1125,0,0,0
0.115,0,0,0
0.1175,0,0,0
0.12,0,0,0
0.1225,0,0,0
0.125,0,0,0
0.1275,0,0,0
0.13,0,0,0
0.1325,0,0,0
0.135,0,0,0
0.1375,0,0,0
0.14,0,0,0
0.1425,0,0,0
0.145,0,0,0
0.1475,0,0,0
0.15,0,0,0
0.1525,0,0,0
0.155,0,0,0
0.1575,0,0,0
0.16,0,0,0
0.1625,0,0,0
0.165,0,0,0
0.1675,0,0,0
0.17,0,0,0
0.1725,0,0,0
0.175,0,0,0
0.1775,0,0,0
0.18,0,0,0
0.1825,0,0,0
0.185,0,0,0
0.1875,0,0,0
0.19,0,0,0
0.1925,0,0,0
0.195,0,0,0
0.1975,0,0,0
0.2,0,0,0
0.2025,0,0,0
0.205,0,0,0
0.2075,0,0,0
0.21,0,0,0
0.2125,0,0,0
0.215,0,0,0
0.2175,0,0,0
0.22,0,0,0
0.2225,0,0,0
0.225,0,0,0
0.2275,0,0,0
0.23,0,0,0
0.2325,0,0,0
0.235,0,0,0
0.2375,0,0,0
0.24,0,0,0
0.2425,0,0,0
0.245,0,0,0
0.2475,0,0,0
0.25,0,0,0
0.2525,0,0,0
0.255,0,0,0
0.2575,0,0,0
0.26,0,0,0
0.2625,0,0,0
0.265,0,0,0
0.2675,0,0,0
0.27,0,0,0
0.2725,0,0,0
0.275,0,0,0
0.2775,0,0,0
0.28,0,0,0
0.2825,0,0,0
0.285,0,0,0
0.2875,-0.0115028425477665,1.71070299372618,0.0192634396217058
0.29,-0.0308644543142168,4.40332846131378,0.0231603688368726
0.2925,-0.0406007990947052,7.28593747444313,0.0568542470324552
0.295,-0.0799102031726629,10.3619555255793,0.0137858727393606
0.2975,-0.111640535044465,13.4229572801626,-0.0464814392026385
0.3,-0.117831656975128,15.6360585780773,-0.0237013279944286
0.3025,-0.129592369387008,17.018858394583,-0.0316873525906071
0.305,-0.131555254243394,17.9261616666507,-0.0546231011017385
0.3075,-0.127227869755296,18.0990471798801,-0.04412668457742
0.31,-0.12320395201457,17.0447229548511,-0.0566155407809517
0.3125,-0.0968692705027346,14.4568973562408,-0.0147450934213896
0.315,-0.082979851567206,11.2709789651165,-0.0251215705454332
0.3175,-0.0601809418596638,8.0411530125225,-0.018015593168903
0.32,-0.0440829289424548,5.42203640800631,-0.0258061426752604
0.3225,-0.0309981529674242,3.6989581291148,-0.00154751296815444
0.325,-0.0232120669751051,2.51453590426763,-0.0108413348486802
0.3275,-0.0166366938666092,1.76466868390483,-0.0043094275480462
0.33,-0.011503784373819,1.23136376281134,0.000122589881516668
0.3325,-0.00794489128197672,0.898044675786823,-0.00256775560017811
0.335,-0.00592798646779628,0.603706245104125,-0.00317100869390656
0.3375,-0.0032030791435171,0.278586752748924,-0.00283942351045626
0.34,-0.00224000487731352,0.190274114118297,-0.00239215805676056
0.3425,-0.00121317766051329,0.171249232724635,-0.000553116565015278
0.345,-0.00121084489445707,0.11181905385327,-0.00181913564346872
0.3475,-0.000852751095251261,0.0669709031065922,-0.000868458463712403
0.35,-0.000521496586062838,0.0438470573583215,-0.000569552925542188
0.3525,-0.000194142365678087,0.0215420577899297,-0.000115647753418442
0.355,-2.98394013016408e-05,0.00267612454098741,-5.49505355348727e-05
0.3575,0,0,0
0.36,0,0,0
0.3625,0,0,0
0.365,0,0,0
0.3675,0,0,0
0.37,0,0,0
0.3725,0,0,0
0.375,0,0,0
0.3775,0,0,0
0.38,0,0,0
0.3825,0,0,0
0.385,0,0,0
0.3875,-0.000898371574355331,0.014122207432725,-0.00205151809739843
0.39,0.000119990616066616,0.173921458991365,0.0040640490674022
0.3925,-0.00312759593103801,0.351146737664238,0.00277944137836123
0.395,-0.00330856877544314,0.555043884412046,0.00277834440493881
0.3975,-0.00526424527214971,0.794035793209831,-0.00285108234108368
0.4,-0.0108899225538656,1.05932369216562,0.00499282952000102
0.4025,-0.0146894947187095,1.34546553848158,-0.00340598428890102
0.405,-0.011912907621814,1.6828686247583,0.00734191595627807
0.4075,-0.016370983892993,2.0209442027009,0.00573549193163859
0.41,-0.0249544989717576,2.379182078731,-0.0137053519506417
0.4125,-0.0220696329118976,2.80299637661323,0.00321527476363859
0.415,-0.0267029554501484,3.2703523762134,-0.00480181199840679
0.4175,-0.0311294475705127,3.79611106589991,-0.0052335910112628
0.42,-0.0370994259999164,4.34636580510724,-0.0125871861993487
0.4225,-0.0410378510743336,4.93110874177333,-0.00632770464925902
0.425,-0.0430780527180097,5.49908759626403,-0.012742887720941
0.4275,-0.0406945718276801,5.98285402503899,0.00276236262373297
0.43,-0.045205830437474,6.27804843676581,-0.0108895591070581
0.4325,-0.0452027352272387,6.49056476072515,-0.0113639183701832
0.435,-0.0449877803012055,6.30510569531791,-0.017039891006728
0.4375,-0.0399834874978746,5.8850509084714,-0.00432008950265459
0.44,-0.0381202425600972,5.27554269708072,-0.00512175869320899
0.4425,-0.0333675318541327,4.63057849385003,-0.00218125009941979
0.445,-0.0320192067307135,3.88326166568503,-0.00960454121679888
0.4475,-0.0302353380083624,3.23467297671712,-0.0174564026937124
0.45,-0.0224147370317188,2.70181840881269,-0.0030954313653019
0.4525,-0.0232945521130417,2.19943688831273,-0.0121053618552655
0.455,-0.0172856643859808,1.80319053178336,-0.00327583371401744
0.4575,-0.0116276632774721,1.47573837472683,0.0049410628735249
0.46,-0.0111947820807466,1.23077071852148,0.00110892500899079
0.4625,-0.00891506301864135,1.01293623563621,0.00236159509324552
0.465,-0.00713322276913155,0.823943777734809,0.00283339286319987
0.4675,-0.00552637177517796,0.675608195994763,0.00205970240632721
0.47,-0.00400723280242067,0.554233167363107,0.00269453336898232
0.4725,-0.00423480255572381,0.464486444167379,-0.000873340357372622
0.475,-0.00352193697162133,0.384944400291154,-0.000843202394203901
0.4775,-0.00325191826209643,0.329513581616257,-0.00144366332842861
0.48,-0.00262212895073282,0.293291501307461,-0.000547013324959509
0.4825,-0.00281070873763004,0.264701205483859,-0.0014801298008755
0.485,-0.00294946229639318,0.251931052735537,-0.00199177780932355
0.4875,-0.00275092227802854,0.245884675673954,-0.00141985776265884
0.49,-0.00269263636790751,0.253374992667771,-0.000717673406472167
0.4925,-0.00286642580494245,0.278213811047855,0.000202124884807521
0.495,-0.002715188471644,0.309162909219972,0.00194881331905419
0.4975,-0.00290072037216702,0.356293836473111,0.00202495314315526
0.5,-0.00338681853392289,0.418784385933441,0.00196723982989328
0.5025,-0.00348107951728323,0.502708830851371,0.00136782812136508
0.505,-0.0052842128928084,0.606395299412482,0.000808150954404638
0.5075,-0.0054744609984424,0.736535420161653,0.00891405338645057
0.51,-0.00874089607193978,0.858983333126406,0.00384293054403483
0.5125,-0.011206738594447,1.02042413197609,-0.000867272337083655
0.515,-0.0122266869321725,1.18716160070841,0.00150775206628582
0.5175,-0.0129148824517526,1.37772961190059,-0.00137067523260049
0.52,-0.013706881390236,1.55721755745298,0.00179163060141047
0.5225,-0.0157808167056111,1.75624241883215,0.00383312359228765
0.525,-0.0176283709802413,1.95527250296776,0.00248256997806851
0.5275,-0.0207808192082619,2.18876794810612,-0.000438529352104201
0.53,-0.021413434336642,2.40136850214218,0.00125049310294158
0.5325,-0.0232995375463805,2.60782741464175,-0.00191933659503258
0.535,-0.0252297777812038,2.78170961330655,-0.00583570896363623
0.5375,-0.0268967604417754,2.9159251721656,-0.00648482227732543
0.54,-0.027529297613791,3.0064989988092,-0.00746913573351883
0.5425,-0.0263694143924327,3.06881363076785,-0.00335668521401933
0.545,-0.0268428932302168,3.07830794427741,-0.00332549297122688
0.5475,-0.0263284488232666,3.05660309199397,-0.00283879278401657
0.55,-0.0255517821027176,2.97850171251551,-0.00280016906227797
0.5525,-0.0247650833723891,2.8620030799023,-0.00372013603435013
0.555,-0.0233757108176607,2.69699360238952,-0.00327211517732582
0.5575,-0.0225492767689794,2.49350175017209,-0.00534371887844477
0.56,-0.0210132433197708,2.28212014908415,-0.00403187071479531
0.5625,-0.0187761961153592,2.04923709212485,-0.00044281737959935
0.565,-0.0169773121825375,1.82359011574597,0.00133476753229974
0.5675,-0.0159289230953629,1.62503475310421,0.000333605535515966
0.57,-0.0133400788770702,1.4517155395143,0.00227477976726986
0.5725,-0.0111425456482321,1.31289816445713,0.00550194077965391
0.575,-0.0114399217244307,1.17605399167716,0.00233629555288735
0.5775,-0.0109050032100511,1.05427258432913,0.00152079976880038
0.58,-0.00977187207068389,0.953573179019415,0.000693420220153002
0.5825,-0.0088652803917724,0.868670791277653,0.00112774746742894
0.585,-0.00810328638585952,0.788950364423207,0.00213547880298961
0.5875,-0.0072030243457672,0.726036631299233,0.00330887118368802
0.59,-0.0060793433555765,0.681273596646567,0.00454482433521797
0.5925,-0.0057510452595149,0.648665573537839,0.00363706141739714
0.595,-0.00544019100912752,0.626139045136431,0.00348050774623132
0.5975,-0.00536120506638762,0.613093792779197,0.00299949930563087
0.6,-0.00525187185982427,0.608419451404234,0.00284240530005701
0.6025,-0.00552895996623515,0.605397437022546,0.00190841081378448
0.605,-0.00560023746034933,0.60990611686326,0.00211906105307514
0.6075,-0.005839133261834,0.630000005312567,0.00231855706038043
0.61,-0.00611016546859159,0.653888638432168,0.00276534106576024
0.6125,-0.00679811613806876,0.692486195429109,0.00264842977697159
0.615,-0.0074765265479925,0.745104353497295,0.00305043399804694
0.6175,-0.0078473642242372,0.806398122194041,0.00437720188628114
0.62,-0.00818661993495665,0.877554211802948,0.00539917358995896
0.6225,-0.00939701589150024,0.959153777029292,0.00346575895429873
0.625,-0.0100594855609615,1.04515945114491,0.00326773669922212
0.6275,-0.0110112623161874,1.1319189695787,0.00143084615606072
0.63,-0.0115643677583984,1.22403733894184,-0.000274565358192748
0.6325,-0.0118344792374782,1.31497212182218,0.00146252647890137
0.635,-0.0126289851158453,1.40138178315,0.00175319151019807
0.6375,-0.013480840168871,1.48436652495519,0.00146499598335104
0.64,-0.0147552598015216,1.56289782363868,0.000368337731770762
0.6425,-0.0151811716593375,1.63003588191391,0.00115799980702731
0.645,-0.0159111284508306,1.68718579508764,-0.000318647826484468
0.6475,-0.0161624510071025,1.73518960157333,0.000595753059071411
0.65,-0.0162853595112544,1.77136726412963,0.00125663939753935
0.6525,-0.0163351896695929,1.79674659171309,0.0015366694432303
0.655,-0.017482151305996,1.81291819527883,-0.000563302207738743
0.6575,-0.0167506803436293,1.8178963833422,0.000833860128602987
0.66,-0.0164753899596585,1.8110053999971,0.00195563588536269
0.6625,-0.0161983112204527,1.791859558206,0.00260683841489305
0.665,-0.0159465580019055,1.76321315279236,0.00261170859157388
0.6675,-0.0155200693808823,1.72615990023677,0.003049595694012
0.67,-0.015054183787378,1.67663276016073,0.00346680845544644
0.6725,-0.0147295854115243,1.62363343375193,0.00330581531976971
0.675,-0.0142488383656522,1.56535254239186,0.00376829616385091
0.6775,-0.0138168877876029,1.50475455987817,0.00332822097208207
0.68,-0.0133175284101629,1.43394644547546,0.00331800393633431
0.6825,-0.0130413459337399,1.37451098164558,0.00317506227354168
0.685,-0.0126710880221152,1.30629812058046,0.00242136735390533
0.6875,-0.011991791609199,1.24022429564017,0.002719871242908
0.69,-0.0113810515336217,1.18257570389066,0.00293448879372886
0.6925,-0.00971214728533129,1.12960390249837,0.00630449170038224
0.695,-0.0101985257338758,1.08012959561311,0.00373088690971979
0.6975,-0.00963820531501696,1.03914783882307,0.00408505070331159
0.7,-0.00964134731749741,1.00542659132186,0.00314695293429201
0.7025,-0.00979412467350284,0.974130892996685,0.00177595237655461
0.705,-0.00958287245150826,0.943063573266566,0.00152250975028737
0.7075,-0.00942998208105386,0.918213901634233,0.00153096666188249
0.71,-0.00923310872552502,0.899359083172071,0.00179718420707131
0.7125,-0.00893100701043608,0.889546404818379,0.0027263277956757
0.715,-0.00897506329136532,0.889370480958288,0.00267133092375168
0.7175,-0.00913577071896163,0.897506333285781,0.00224565653639113
0.72,-0.00934298607565399,0.913005932521895,0.00177179652689666
0.7225,-0.00952633908733865,0.932219463677183,0.00137072738345487
0.725,-0.00981142571042053,0.954768265568194,0.000735817738303595
0.7275,-0.010076398320454,0.979045555047254,0.000353156177268761
0.73,-0.0101390540841036,1.00482000985477,0.000627983207775696
0.7325,-0.0103251943076532,1.03490666328531,0.000529908446158575
0.735,-0.0107189075536756,1.06885412798884,0.000322428346467579
0.7375,-0.010852243166831,1.10389005628901,0.000612666857889998
0.74,-0.0109954828484162,1.14429606434149,0.000950730519491294
0.7425,-0.0113676284179,1.18718792175301,0.000687421268393485
0.745,-0.0117049798703803,1.2270212287809,0.000745948688635242
0.7475,-0.0120973846798036,1.26320221860587,0.000559875353700416
0.75,-0.0124689483230362,1.29510262960584,0.000382038731628933
0.7525,-0.012720886485606,1.32182594261109,0.000443974869248637
0.755,-0.0127478051195225,1.34060758642378,0.000821841112348126
0.7575,-0.0128689019358521,1.36119715032619,0.00108028199989281
0.76,-0.0128776526032405,1.37875371287731,0.00142899032557441
0.7625,-0.0129201713930606,1.39480981454197,0.00147262704633638
0.765,-0.0129256935538497,1.4071940650413,0.00173186841276444
0.7675,-0.0129424377182705,1.41505618552215,0.00188618878026996
0.77,-0.0129963732277017,1.41928466574611,0.00218176427112572
0.7725,-0.0129970775740975,1.41920004020925,0.00243126334884638
0.775,-0.0129992367654221,1.4158775530626,0.00253012826991465
0.7775,-0.0130782653922055,1.41121258753677,0.0022392248218893
0.78,-0.0130214481000398,1.40344486596335,0.00214430337069149
0.7825,-0.0128979567632572,1.39785382328232,0.00240356143159305
0.785,-0.012812322292406,1.3910852944277,0.00259485170195691
0.7875,-0.0127041538023723,1.38192422397214,0.00275406955928766
0.79,-0.0126338776987961,1.36959104894689,0.00266233693188694
0.7925,-0.0125695577425178,1.3571532611527,0.00253832357920846
0.795,-0.0125181554444982,1.34009812763425,0.00230358864613764
0.7975,-0.0124684372658721,1.32145509611669,0.0019628278497149
0.8,-0.0122603607460773,1.29926463436945,0.00212996795175288
0.8025,-0.0120561585550666,1.2741668348389,0.00227067010847454
0.805,-0.0119355712260138,1.24923355227355,0.00227317710551783
0.8075,-0.0117928511342205,1.2241714690927,0.00223694757931547
0.81,-0.0116476137722406,1.20287905838598,0.00233397291088017
0.8125,-0.011560432015328,1.18732554654651,0.00228459833431935
0.815,-0.0114988059145219,1.17357781015715,0.00215478629774202
0.8175,-0.0114565449332011,1.16279909213978,0.00193784401817636
0.82,-0.0113966472358546,1.1551146841737,0.00178939805945994
0.8225,-0.0113052315533129,1.14789057524259,0.00173540675701075
0.825,-0.0112100306240344,1.14241584619321,0.00180402596495025
0.8275,-0.0112251141228673,1.13903819494316,0.00157481077639763
0.83,-0.0112638819127004,1.13685503846031,0.00132572046757738
0.8325,-0.0112752423892843,1.13734112725103,0.00117925322343108
0.835,-0.0112689090600998,1.14016231859217,0.00114898261148259
0.8375,-0.0112888398100231,1.14374145879976,0.00105309550546327
0.84,-0.0113379787228056,1.14734632622592,0.000910780771323078
0.8425,-0.0113704628550688,1.15079499425743,0.000823405352719055
0.845,-0.011405336929587,1.15311373546887,0.000780711366360424
0.8475,-0.0114216416199244,1.15454402678295,0.000841648074147026
0.85,-0.0114617546431101,1.1556778283453,0.000805579549284957
0.8525,-0.0115017269719773,1.15805959263769,0.00086753432854103
0.855,-0.0115952877065322,1.16259121576066,0.000761207828411725
0.8575,-0.0116972098726093,1.17028792047304,0.000640737413219598
0.86,-0.011759225496767,1.18035837066436,0.000668185962722548
0.8625,-0.0118121840688972,1.19223515423265,0.000686165127271988
0.865,-0.0119146141396486,1.2045225694927,0.000607046459702461
0.8675,-0.0120633157915538,1.21505109862518,0.000404903216691355
0.87,-0.0121330977781929,1.22362937879896,0.000423618286585512
0.8725,-0.0121495158839721,1.22952427522449,0.00057369398394232
0.875,-0.0121691346168711,1.23344668003857,0.000640064544088355
0.8775,-0.0121275188828026,1.23663679523926,0.000828907085788793
0.88,-0.0120882254613155,1.23965989240717,0.00100835366816733
0.8825,-0.0120328744419201,1.24287664965668,0.00122841453317469
0.885,-0.0120505693131593,1.24626572011348,0.00118186336049966
0.8875,-0.0121473077186898,1.25036884684724,0.000920112376213973
0.89,-0.0121081459289134,1.25332611366906,0.00115211085401685
0.8925,-0.012094153147322,1.25442972837554,0.00122331593038463
0.895,-0.0120718199434382,1.25438746447227,0.00130474584796539
0.8975,-0.0120457850051514,1.25263921847873,0.00131938956517716
0.9,-0.0120330851109364,1.24884089476442,0.00124207427918857
0.9025,-0.0120201573139785,1.24542882524524,0.00123733588844258
0.905,-0.0119884518334826,1.24208342074821,0.00122431180842937
0.9075,-0.0119449905318568,1.23930837603042,0.00130420569131369
0.91,-0.0119171501874591,1.23740506917073,0.00137933821107466
0.9125,-0.0118966306867369,1.23614972062147,0.0013676421397638
0.915,-0.0118689003568061,1.23429397015734,0.00136750405312569
0.9175,-0.0118438867608107,1.2317198469183,0.00138502027100647
0.92,-0.0118306571529206,1.22878828906962,0.0013552116737436
0.9225,-0.0118061077300587,1.22634706427354,0.001355730179123
0.925,-0.0117912539095393,1.22336225340892,0.00131303292903068
0.9275,-0.011792881011562,1.22073008860868,0.00123633721618558
0.93,-0.0117696742917169,1.21884812160943,0.001253824992329
0.9325,-0.0117452695911687,1.21677948308928,0.00128943216392959
0.935,-0.0117248183095239,1.21484646150742,0.00135052948294078
0.9375,-0.0117050627247748,1.21345752537304,0.00140909177211023
0.94,-0.0116938582448833,1.21196852886727,0.0014241775280848
0.9425,-0.0116805034693913,1.2111347189434,0.00149172918314102
0.945,-0.0116854134193149,1.21028296880554,0.00148011657408905
0.9475,-0.0117027149569976,1.20953441742208,0.00139718861638852
0.95,-0.0117215751250478,1.209141613643,0.00135063971873867
0.9525,-0.0117385994835963,1.20943148546644,0.00131397688602652
0.955,-0.0117639124831085,1.21009314927924,0.00124069273510836
0.9575,-0.01181488896691,1.21053837957745,0.001160750212841
0.96,-0.0118340839450104,1.21260438879822,0.00116973503907029
0.9625,-0.0118381540884229,1.21480424018124,0.00117237280678908
0.965,-0.0118618078416705,1.21775803770106,0.001155628787359
0.9675,-0.0119014573669503,1.21988334192159,0.0010579644965024
0.97,-0.0119522163299537,1.22269961269543,0.000948719505732488
0.9725,-0.0119827140545424,1.22473082988089,0.000878779802639502
0.975,-0.012001739572827,1.2258831282083,0.000844052351154438
0.9775,-0.0119889123781094,1.22710081660988,0.000929685076959491
0.98,-0.0119720834380268,1.22843057104474,0.000995474557958501
0.9825,-0.0119650096392189,1.22976367286174,0.00102246557899939
0.985,-0.0119650833931058,1.23133053112652,0.00105006638418778
0.9875,-0.0119587051714678,1.23271997899375,0.00108725926650478
0.99,-0.0119706543512171,1.23321725607599,0.00103675934048331
0.9925,-0.0119697632714506,1.23279962260833,0.00101435139714143
0.995,-0.0119685103806468,1.23143691138219,0.000988844586410852
0.9975,-0.0119443312000338,1.22959950043272,0.00103726148914152
1,-0.011899935949733,1.22712078813176,0.00113140244801062


==> img/activelearningloop_rmse.dat <==
forcermse,momentrmse,index
8.205423202934167,1.983908775695009,1
17.709015547530225,1.0881958427718792,2
10.929464889207129,0.8582510476339609,3
13.66868534267033,0.9463841562441805,4
8.1446071281507,0.7432772949336172,5
11.759103899519314,0.8835272552249361,6
10.292614541314293,0.8297809653398239,7
8.044174471588244,0.7464851583867905,8
9.690785112114705,0.7386544598529894,9
10.762208824058916,0.6528897853292513,10
8.60840721143465,0.751940268871488,11
8.165883730825566,0.67603953878717,12
8.948082934432149,0.6632473382895234,13
8.604842350610001,0.6037915020410903,14
7.571636876875211,0.6412133202606767,15
9.94909229134071,0.6648720834449712,16
7.951295154026772,0.635847674025261,17
9.2556322935313,0.6196557711346302,18
6.909273790105956,0.653474101281139,19
6.09946971383671,0.5837054511716507,20
7.546924479468257,0.6177642912019848,21
7.292836433085476,0.5914467953159225,22
7.78481266937406,0.6557620237533459,23
6.374509522973357,0.5572581671271171,24
6.515109359393766,0.5750800999866676,25
8.101371550089834,0.6869090095322071,26
5.318163915928135,0.4835519316493028,27
6.282207097397906,0.4397937047628917,28
6.656651255407171,0.5609709876997767,29
6.4560823477597715,0.6045408623170868,30
6.621225744843164,0.6393441294115916,31
6.038149104075642,0.5300341037173,32
6.074099213475028,0.48847557326289565,33
6.984525764751114,0.5283124551447865,34
5.311110135333348,0.4810759880594175,35
5.357450971072612,0.5091446605584548,36
5.663959395961495,0.5314953404749858,37
7.31208998542018,0.5401649436341969,38
5.6111276305259015,0.49553810605833,39
5.780767637578062,0.44138637203351694,40
6.643568025824549,1.686259448786864,41
5.097407226814351,0.5223469518575581,42
5.0943950856947255,0.41450040994908616,43
6.228952786162649,0.46893792003601137,44
5.825188963411267,0.3315750214089027,45
6.370900859622727,0.4729655203811031,46
6.358591033741536,0.5109704073788964,47
5.852915355238244,0.4242798932530067,48
5.33187186929145,0.397102062328824,49
5.5581227626736,0.37698745434210834,50
4.579667674169641,0.3541356764015264,51
5.542106962435417,0.3608812069101235,52
4.9246186422757114,0.39179404982993216,53
6.024426835621685,0.3892579991117803,54
5.498329200692945,0.37867851086865173,55
5.348190907255594,0.501896276829826,56
3.664789719494866,0.4153642221153128,57
5.677676091466847,0.44442647345208836,58
4.805949620176615,0.3942021599195697,59
5.260012816501436,0.3729701204211956,60
4.417634536182914,0.36229994830507994,61
5.361093038038209,0.30155393780762324,62
4.826838526782494,0.436825504380967,63
4.950359457763852,0.37671409770531417,64
4.22089720596288,0.36754564716017146,65
4.595177770174678,0.44345432937816753,66
5.1793969558246635,0.31842015097080023,67
4.320761236774407,0.34752710081079446,68
4.135054763120067,0.32927679893996253,69
3.6537468589386974,0.41661005649203314,70
5.055800692531683,0.41848110922488574,71
4.929435686118114,0.4381342436254254,72
4.931903564308081,0.4293489728539562,73
4.648778843903118,0.296042223413653,74
4.002204263763782,0.2508701009308752,75
3.9491884045414043,0.32525944165084103,76
4.228503230820025,0.4011205073385071,77
5.8904959254650775,0.29136989771839245,78
4.066729942497578,0.3021819428665611,79
5.272928343314975,0.4260137239899806,80
5.6881181074952885,0.41920077752046686,81
3.939660002327444,0.3319363867327629,82
5.255182451396158,0.2945069659428517,83
3.6943388987281782,0.23227832346656774,84
4.788790574602235,0.4184239270607337,85
5.133332283205644,0.33434025571642556,86
5.632704196066114,0.4166508634774025,87
3.733539994380525,0.4143552108284198,88
4.686569771468992,0.22580142440376264,89
4.454887509784671,0.39018747760649836,90
3.673342838877487,0.25813901548874885,91
3.644366480127513,0.20051397944951965,92
3.637885856970958,0.3689436215238743,93
3.263600617142699,0.22549621697979558,94
4.837178990925295,0.25185965362102697,95
3.5683590065403332,0.3426118272005575,96
3.5384318218736013,0.38256012196103795,97
4.236397936129331,0.3813777336142683,98
3.567037263921736,0.34473204296859483,99
3.9739935028597797,0.2600759050905671,100
4.106234656497806,0.3085289221995356,101
3.708571702721696,0.3616845069688439,102
2.565807597293714,0.21590746015497028,103
3.6464732798572608,0.22080236790731567,104
3.730084929961896,0.3429974408891988,105
3.164396570600584,0.34554846475610174,106
4.258230151034041,0.22581134487613527,107
3.4098004893971456,0.21728225811139815,108
3.128721262334868,0.34328798993499404,109
3.956056483599364,0.31142799899340196,110
3.440522259553736,0.26596700369436865,111
3.3781375736404486,0.3171523548588343,112
2.8919225519007274,0.2112875656746224,113
3.715426163407578,0.41493477006638185,114
3.311764540110121,0.32301634812346536,115
3.3245169021415366,0.3064015673837565,116
3.5705543639288564,0.2665411745309657,117
3.5570661285455043,0.36827301636277904,118
5.747531078258882,0.28784626616044606,119
3.370484019408152,0.21851710451047765,120
3.8896900612420726,0.20543271254105655,121
3.861748821181502,0.24785139718091811,122
3.1780321022981783,0.22296119363138578,123
11.798967560701197,0.926315988092856,124
2.8690526126402367,0.2165286013673195,125
3.6780254892420605,0.2017791897347915,126
3.363183673775357,0.18258278533340705,127
3.586633179400808,0.3357194158057192,128
3.0144721050637875,0.20779602048547693,129
3.0867513538234186,0.33406604858848804,130
4.055468414449273,0.23408554965648778,131
2.851121251068113,0.24553515149862135,132
3.0114774492135274,0.23048441214323634,133
2.8048778493927964,0.267930419075602,134
2.403112888457639,0.24567022196301147,135
3.799232863606065,0.20572438329373838,136
4.090374679514881,0.22121664227947718,137
4.2427208251901805,0.22844885597845774,138
3.3106874463601788,0.1970585115575028,139
3.534672692553877,0.22292201478779822,140
3.179000510669322,0.22614599062135926,141
2.8120253784390585,0.25897745241266373,142
2.4649922178308,0.25869052157873157,143
3.498994488886811,0.21354339354555354,144
2.9091750195653043,0.26034333370406143,145
4.536458168967135,0.296690254710905,146
3.0127387190267383,0.17255554972380246,147
2.900527938843118,0.309458624971278,148
4.546592958192287,0.28334111116489424,149
19.792377721640435,1.6874786970949645,150
2.8613503412169146,0.30861953587037894,151
3.532296176808142,0.2232247075761807,152
3.00904174398868,0.18370877459460777,153
3.9298328488951664,0.3020148575733462,154
2.9752510201604134,0.23815650454924234,155
3.4532926811019125,0.2506671053321222,156
3.0192954217197134,0.3086019135368128,157
3.413722610354853,0.22057862641529943,158
3.142460163208141,0.19539994195680815,159
2.974046813614652,0.3315621732824989,160
3.719160390570791,0.31698034952308274,161
3.674729204000186,0.24909779172981794,162
4.191291601748425,0.33319463476086814,163
2.9910029990423213,0.22178346132761928,164
2.8833470281077123,0.26232525996251793,165
3.30103132654264,0.22795809762643957,166
2.739617067676104,0.26214892576785265,167
3.2606305994840445,0.23206389806464117,168
3.401865160330703,0.20277061862535703,169
3.0951579807323553,0.2734259010049114,170
2.522212866596321,0.25316017343215413,171
3.1820168497153296,0.3094529574183603,172
2.5420299439273575,0.26518557883770233,173
3.3325700435838113,0.27055496199409723,174
3.2040970039000203,0.35118076504253043,175
3.0786911092493643,0.288386019345972,176
3.1543908100026092,0.2668964525238343,177
2.9508622064643,0.2100299216407999,178
3.6101596922978456,0.30416968645696113,179
3.0366611015078733,0.2980608577011275,180
2.878953471955021,0.2679807708954035,181
2.825052436721088,0.18355035166358608,182
4.794005250538927,1.425565214846126,183
3.0019563514077574,0.23649438966562286,184
3.126370552067962,0.19942487106505005,185
2.9801738196198224,0.23537488482074498,186
3.269440883006936,0.30645782017221823,187
2.5423545560316674,0.2171428784672153,188
3.2037948815456083,0.21996450605205062,189
3.375184728118,0.221446447245219,190
3.249568823376158,0.20562738945106937,191
3.9817372345185804,0.2615023752123028,192
2.9082728326209066,0.2541213938467902,193
2.6935524068660217,0.2688969899056356,194
3.00756537962212,0.27257905917032926,195
3.294894228721284,0.26790447762501274,196
2.8888541996311914,0.21737176522390905,197
3.0668474834455335,0.31823713168717205,198
3.8812821699920477,0.2080656690144086,199
3.322576845073355,0.26526395810879577,200

==> img/last_cycle_force_moment.dat <==
forces_ground_truth_1,forces_ground_truth_2,forces_ground_truth_3,forces_predicted_1,forces_predicted_2,forces_predicted_3,moments_ground_truth_1,moments_ground_truth_2,moments_ground_truth_3,moments_predicted_1,moments_predicted_2,moments_predicted_3,time
0.0,0.0,0.0,-0.16125211459954847,0.014520969815346646,0.04401814532543366,0.0,0.0,0.0,-5.553348787052492e-06,0.004100549942790446,-0.00012328144899546124,0.0
0.0,0.0,0.0,-0.16125227036485823,0.014521033163604355,0.04401853227185426,0.0,0.0,0.0,-5.562634613308859e-06,0.004100643100467767,-0.00012327665602870352,0.0025
0.0,0.0,0.0,-0.16125258424890548,0.014521162124180968,0.044019321054960814,0.0,0.0,0.0,-5.577193735930131e-06,0.004100789318334058,-0.00012326914824595735,0.005
0.0,0.0,0.0,-0.16125290617272026,0.014521296741147167,0.044020146325912474,0.0,0.0,0.0,-5.587799180374553e-06,0.004100896016443695,-0.00012326368770379582,0.0075
0.0,0.0,0.0,-0.16125323564796978,0.0145214368223213,0.04402100691602745,0.0,0.0,0.0,-5.5955502751565685e-06,0.0041009741667173485,-0.0001232597044371464,0.01
0.0,0.0,0.0,-0.16125357214353486,0.014521582184363523,0.04402190173193249,0.0,0.0,0.0,-5.601225696817203e-06,0.004101031542525427,-0.00012325679479168716,0.0125
0.0,0.0,0.0,-0.1612539150936721,0.014521732654870771,0.044022829767365795,0.0,0.0,0.0,-5.605382455200036e-06,0.004101073705774645,-0.0001232546700767805,0.015
0.0,0.0,0.0,-0.16125426389590608,0.014521888070949153,0.044023790093993875,0.0,0.0,0.0,-5.608422516417022e-06,0.004101104671349658,-0.0001232531220060582,0.0175
0.0,0.0,0.0,-0.16125461684368042,0.014522047365198368,0.04402477588882586,0.0,0.0,0.0,-5.610646296427824e-06,0.0041011274433010655,-0.00012325199507082907,0.02
0.0,0.0,0.0,-0.16125497523507842,0.014522212085452506,0.044025797434260605,0.0,0.0,0.0,-5.612250405189201e-06,0.004101143982202905,-0.00012325118724118767,0.0225
0.0,0.0,0.0,-0.16125533739699993,0.014522381295468727,0.044026848803863816,0.0,0.0,0.0,-5.613403087986412e-06,0.004101155972443338,-0.00012325061151574702,0.025
0.0,0.0,0.0,-0.16125570251122212,0.01452255484543713,0.0440279292310618,0.0,0.0,0.0,-5.614222166964389e-06,0.004101164592742474,-0.0001232502069264676,0.0275
0.0,0.0,0.0,-0.16125606967948342,0.014522732581398558,0.044029037946989896,0.0,0.0,0.0,-5.614795820609863e-06,0.004101170725755739,-0.0001232499278670458,0.03
0.0,0.0,0.0,-0.16125643791011024,0.014522914341837848,0.04403017416133187,0.0,0.0,0.0,-5.615190445920959e-06,0.004101175036537175,-0.00012324974001599377,0.0325
0.0,0.0,0.0,-0.161256806102812,0.014523099953967257,0.04403133704162174,0.0,0.0,0.0,-5.615456328579071e-06,0.004101178029134287,-0.0001232496173966764,0.035
0.0,0.0,0.0,-0.16125717134627493,0.014523287455973248,0.04403251397328878,0.0,0.0,0.0,-5.61562657754422e-06,0.004101180040962862,-0.00012324954316296298,0.0375
0.0,0.0,0.0,-0.16125753564006468,0.014523480070785855,0.04403372659871646,0.0,0.0,0.0,-5.615739182806223e-06,0.004101181443326848,-0.00012324949724758528,0.04
0.0,0.0,0.0,-0.16125789579415328,0.014523675911838771,0.04403496291604522,0.0,0.0,0.0,-5.615813260376968e-06,0.004101182433270472,-0.00012324947002733698,0.0425
0.0,0.0,0.0,-0.16125825008185996,0.01452387471648111,0.04403622167773741,0.0,0.0,0.0,-5.615866258086299e-06,0.00410118318638114,-0.00012324945252036824,0.045
0.0,0.0,0.0,-0.1612585965554773,0.014524076185186627,0.04403750145404295,0.0,0.0,0.0,-5.6159117452541095e-06,0.00410118383938738,-0.00012324943774916087,0.0475
0.0,0.0,0.0,-0.1612589330136482,0.014524279974332921,0.04403880059380072,0.0,0.0,0.0,-5.615960336242231e-06,0.004101184499388267,-0.0001232494202621659,0.05
0.0,0.0,0.0,-0.1612592569641939,0.014524485688003075,0.04404011717997727,0.0,0.0,0.0,-5.616020387947174e-06,0.004101185250825781,-0.0001232493957726195,0.0525
0.0,0.0,0.0,-0.16125956558171034,0.01452469286865099,0.04404144897906942,0.0,0.0,0.0,-5.6160985295328205e-06,0.004101186160782047,-0.00012324936088432104,0.055
0.0,0.0,0.0,-0.1612598553404197,0.014524898452630969,0.04404277595474279,0.0,0.0,0.0,-5.6161820891471595e-06,0.0041011871116315,-0.00012324932257905808,0.0575
0.0,0.0,0.0,-0.16126012372827725,0.014525106844910846,0.04404412941831218,0.0,0.0,0.0,-5.61630977019334e-06,0.004101188474716007,-0.00012324926008968172,0.06
0.0,0.0,0.0,-0.16126036589749942,0.014525314864960406,0.04404548896101307,0.0,0.0,0.0,-5.6164686536934735e-06,0.004101190129349665,-0.0001232491804984428,0.0625
0.0,0.0,0.0,-0.16126057714658742,0.014525521688745054,0.044046850432578305,0.0,0.0,0.0,-5.6166616685491275e-06,0.004101192105304515,-0.00012324908231035002,0.065
0.0,0.0,0.0,-0.16126075211987934,0.0145257263598155,0.04404820898238335,0.0,0.0,0.0,-5.616891302414828e-06,0.004101194427870832,-0.00012324896425560183,0.0675
0.0,0.0,0.0,-0.16126088471208466,0.014525927768152452,0.04404955894456736,0.0,0.0,0.0,-5.617159715720632e-06,0.004101197119000576,-0.00012324882523069648,0.07
0.0,0.0,0.0,-0.16126096795845107,0.01452612462576984,0.04405089370546536,0.0,0.0,0.0,-5.6174688317991435e-06,0.004101200198211647,-0.00012324866425191238,0.0725
0.0,0.0,0.0,-0.1612609999714033,0.014526313060434969,0.04405218709259584,0.0,0.0,0.0,-5.617791296089081e-06,0.004101203403897355,-0.00012324849603515632,0.075
0.0,0.0,0.0,-0.16126096123244393,0.014526496256488788,0.0440534675845598,0.0,0.0,0.0,-5.618185288792432e-06,0.004101207295123696,-0.0001232482894010345,0.0775
0.0,0.0,0.0,-0.16126084601563273,0.014526669718792011,0.04405470596547417,0.0,0.0,0.0,-5.618624942504091e-06,0.004101211624530837,-0.0001232480582662281,0.08
0.0,0.0,0.0,-0.16126064248415517,0.014526831126610608,0.04405589008342886,0.0,0.0,0.0,-5.619111819767042e-06,0.004101216407802858,-0.00012324780182309514,0.0825
0.0,0.0,0.0,-0.16126033708630705,0.014526977789630767,0.044057005795143545,0.0,0.0,0.0,-5.619647492656199e-06,0.004101221660667502,-0.0001232475192565845,0.085
0.0,0.0,0.0,-0.16125991429467545,0.014527106589154307,0.04405803664514171,0.0,0.0,0.0,-5.62023356996022e-06,0.0041012273991693484,-0.00012324720973021862,0.08750000000000001
0.0,0.0,0.0,-0.16125935630324273,0.014527213909648881,0.044058963492071085,0.0,0.0,0.0,-5.620871720729781e-06,0.004101233639906355,-0.00012324687237394194,0.09
0.0,0.0,0.0,-0.1612586681387776,0.014527295764653891,0.044059757090531115,0.0,0.0,0.0,-5.621521748572888e-06,0.004101239996502173,-0.00012324652872321452,0.0925
0.0,0.0,0.0,-0.16125778019897213,0.014527347651957491,0.044060409261698796,0.0,0.0,0.0,-5.6222673302182e-06,0.004101247274725969,-0.0001232461340102633,0.095
0.0,0.0,0.0,-0.1612566868962222,0.014527363518162695,0.044060879960989924,0.0,0.0,0.0,-5.62307048070565e-06,0.0041012551095936985,-0.00012324570859144045,0.0975
0.0,0.0,0.0,-0.1612553572683455,0.014527336841592665,0.04406113427966815,0.0,0.0,0.0,-5.623933297401962e-06,0.004101263521795756,-0.00012324525136560017,0.1
0.0,0.0,0.0,-0.16125375563864908,0.014527260049348963,0.04406113159090699,0.0,0.0,0.0,-5.6248580290123585e-06,0.004101272533487877,-0.0001232447611508487,0.10250000000000001
0.0,0.0,0.0,-0.16125184085251953,0.014527124342717593,0.044060824593617876,0.0,0.0,0.0,-5.625847092458614e-06,0.004101282168459132,-0.00012324423667576135,0.105
0.0,0.0,0.0,-0.16124956538136603,0.014526919491906078,0.044060158187839205,0.0,0.0,0.0,-5.626903090236723e-06,0.004101292452304593,-0.00012324367657032953,0.1075
0.0,0.0,0.0,-0.16124687426911705,0.014526633594349886,0.044059068150001796,0.0,0.0,0.0,-5.628028828595255e-06,0.004101303412605845,-0.00012324307935646762,0.11
0.0,0.0,0.0,-0.1612437963047238,0.014526265082240059,0.04405753412755628,0.0,0.0,0.0,-5.62916649239309e-06,0.0041013144922496265,-0.00012324247594868432,0.1125
0.0,0.0,0.0,-0.16124008814555746,0.014525776177210473,0.04405537502579676,0.0,0.0,0.0,-5.630438208903854e-06,0.0041013268696351865,-0.0001232418011087164,0.115
0.0,0.0,0.0,-0.1612357437463608,0.014525157877387056,0.044052530547954494,0.0,0.0,0.0,-5.631789376092655e-06,0.004101340018844813,-0.00012324108404257662,0.11750000000000001
0.0,0.0,0.0,-0.16123066397172936,0.014524388256977869,0.04404888169430224,0.0,0.0,0.0,-5.633223814514032e-06,0.004101353977381778,-0.0001232403227356329,0.12
0.0,0.0,0.0,-0.16122473341562854,0.014523441679985823,0.044044289161788874,0.0,0.0,0.0,-5.634745662129959e-06,0.004101368785861151,-0.0001232395150056651,0.1225
0.0,0.0,0.0,-0.1612178175270439,0.014522288136387354,0.044038589699283925,0.0,0.0,0.0,-5.636359404322278e-06,0.0041013844883064435,-0.00012323865848711834,0.125
0.0,0.0,0.0,-0.16120975918746,0.01452089245121757,0.04403159176429619,0.0,0.0,0.0,-5.638069907278442e-06,0.004101401132479596,-0.00012323775061360065,0.1275
0.0,0.0,0.0,-0.16120063954502245,0.014519260627801539,0.04402331011188593,0.0,0.0,0.0,-5.6397986716856255e-06,0.004101417960752806,-0.00012323683330992986,0.13
0.0,0.0,0.0,-0.16118975650345418,0.01451725858831824,0.044013048699317214,0.0,0.0,0.0,-5.641715006819759e-06,0.004101436609629347,-0.00012323581625092484,0.1325
0.0,0.0,0.0,-0.1611770863831648,0.014514869059035422,0.0440006958103302,0.0,0.0,0.0,-5.643745157197344e-06,0.004101456367666646,-0.00012323473884408244,0.135
0.0,0.0,0.0,-0.16116233335695335,0.01451202499470626,0.043985885150907844,0.0,0.0,0.0,-5.6458959157792425e-06,0.004101477301570368,-0.00012323359750804474,0.1375
0.0,0.0,0.0,-0.16114514898590782,0.014508647236059269,0.043968183966278857,0.0,0.0,0.0,-5.648174694947272e-06,0.004101499484143524,-0.00012323238833548443,0.14
0.0,0.0,0.0,-0.16112512207949886,0.014504642166501366,0.04394708017271079,0.0,0.0,0.0,-5.650589595817656e-06,0.0041015229949721696,-0.00012323110705678308,0.14250000000000002
0.0,0.0,0.0,-0.1611017664391936,0.014499898882185343,0.04392196682048058,0.0,0.0,0.0,-5.653149488075826e-06,0.0041015479212153354,-0.00012322974899820684,0.145
0.0,0.0,0.0,-0.1610752724303507,0.014494440540197759,0.0438929413141364,0.0,0.0,0.0,-5.655746925100402e-06,0.004101573224257031,-0.0001232283714803417,0.1475
0.0,0.0,0.0,-0.16104355248037494,0.014487829273932794,0.043857662768137656,0.0,0.0,0.0,-5.658620901710876e-06,0.004101601218817738,-0.00012322684718923504,0.15
0.0,0.0,0.0,-0.16100645304418265,0.014480010452060849,0.043815803823559984,0.0,0.0,0.0,-5.661671682755553e-06,0.004101630941619234,-0.00012322522936409542,0.1525
0.0,0.0,0.0,-0.16096300809698422,0.014470762624601029,0.043766150952686544,0.0,0.0,0.0,-5.66491227375554e-06,0.004101662520631635,-0.0001232235111593818,0.155
0.0,0.0,0.0,-0.16091206305519218,0.01445982099431179,0.04370725291215402,0.0,0.0,0.0,-5.668357109865241e-06,0.004101696097952407,-0.0001232216849798231,0.1575
0.0,0.0,0.0,-0.16085223469904747,0.014446868294123144,0.04363737084518168,0.0,0.0,0.0,-5.672022282467992e-06,0.004101731832057141,-0.00012321974236220257,0.16
0.0,0.0,0.0,-0.1607818618400622,0.014431523610513745,0.04355441722506309,0.0,0.0,0.0,-5.675925822385963e-06,0.00410176990061541,-0.00012321767382774196,0.1625
0.0,0.0,0.0,-0.16069894441721183,0.014413328663392205,0.0434558810175682,0.0,0.0,0.0,-5.680088060442401e-06,0.004101810504078715,-0.00012321546869434563,0.165
0.0,0.0,0.0,-0.16060383066242562,0.014392325888374101,0.04334194091987015,0.0,0.0,0.0,-5.684352011031457e-06,0.0041018521223031255,-0.00012321321060886658,0.1675
0.0,0.0,0.0,-0.16048857984538023,0.014366770160134774,0.04320314206974765,0.0,0.0,0.0,-5.68909323071054e-06,0.004101898404333269,-0.00012321069999134249,0.17
0.0,0.0,0.0,-0.16035200162014673,0.014336358217800847,0.04303777886188567,0.0,0.0,0.0,-5.694172357511462e-06,0.004101948003436622,-0.0001232080112182845,0.17250000000000001
0.0,0.0,0.0,-0.16018980020580575,0.014300114192244882,0.042840516411375346,0.0,0.0,0.0,-5.6996252919194746e-06,0.004102001274709811,-0.00012320512548535145,0.17500000000000002
0.0,0.0,0.0,-0.15999673122483965,0.01425685166556507,0.04260487598690596,0.0,0.0,0.0,-5.705494887648932e-06,0.004102058642474123,-0.00012320202037006123,0.1775
0.0,0.0,0.0,-0.15976637252203552,0.014205125342540953,0.04232297623417608,0.0,0.0,0.0,-5.711833264771648e-06,0.004102120623399666,-0.00012319866863359864,0.18
0.0,0.0,0.0,-0.1594908346792298,0.014143171179376267,0.04198521443107789,0.0,0.0,0.0,-5.718705186797735e-06,0.004102187860282955,-0.0001231950364725316,0.1825
0.0,0.0,0.0,-0.1591697597788162,0.014070884390095087,0.04159098360818403,0.0,0.0,0.0,-5.725903062533178e-06,0.0041022583453837105,-0.00012319123465697856,0.185
0.0,0.0,0.0,-0.15877429467764398,0.013981934319206558,0.04110600065149528,0.0,0.0,0.0,-5.734088146612137e-06,0.004102338543052241,-0.00012318691355307808,0.1875
0.0,0.0,0.0,-0.1582974070290662,0.013874807645164973,0.04052211488067328,0.0,0.0,0.0,-5.743135654993737e-06,0.004102427269868663,-0.00012318214085989032,0.19
0.0,0.0,0.0,-0.15772062369565765,0.013745547407393165,0.039818042467339054,0.0,0.0,0.0,-5.753242300855277e-06,0.004102526487779499,-0.00012317681442982842,0.1925
0.0,0.0,0.0,-0.15702086699239376,0.013589292709267821,0.03896776438360952,0.0,0.0,0.0,-5.764686062621038e-06,0.0041026389720340666,-0.0001231707900728347,0.195
0.0,0.0,0.0,-0.1561692118400615,0.013400071689501206,0.03793950404392618,0.0,0.0,0.0,-5.777869550945169e-06,0.004102768745646115,-0.00012316385914501061,0.1975
0.0,0.0,0.0,-0.15512929334544484,0.01317055222828866,0.03669452786871466,0.0,0.0,0.0,-5.793389226987245e-06,0.004102921772939476,-0.00012315571278161607,0.2
0.0,0.0,0.0,-0.1538552733989474,0.012891746209741227,0.03518577002954726,0.0,0.0,0.0,-5.812146952678177e-06,0.004103107077398612,-0.00012314588426071805,0.2025
0.0,0.0,0.0,-0.15233377840460616,0.012562022924387982,0.033406360711820154,0.0,0.0,0.0,-5.834630558355869e-06,0.004103329656992642,-0.00012313412694745063,0.20500000000000002
0.0,0.0,0.0,-0.15041299772069056,0.012151323055032762,0.03119840481565267,0.0,0.0,0.0,-5.8645446785732245e-06,0.004103626379658306,-0.00012311851384724903,0.20750000000000002
0.0,0.0,0.0,-0.14803729088861078,0.011651249669560076,0.028522163127562644,0.0,0.0,0.0,-5.904569599639587e-06,0.004104024208994629,-0.0001230976650932476,0.21
0.0,0.0,0.0,-0.1450910568937377,0.011042522950305028,0.025282380839666718,0.0,0.0,0.0,-5.9601734777405825e-06,0.004104577937802194,-0.0001230687545932594,0.2125
0.0,0.0,0.0,-0.1414298090676443,0.010302354072907687,0.021369056299522432,0.0,0.0,0.0,-6.040263036791061e-06,0.004105376843035637,-0.00012302717979462897,0.215
0.0,0.0,0.0,-0.13687515912271986,0.009404322669860223,0.016658248878938575,0.0,0.0,0.0,-6.159518278562537e-06,0.004106568126529401,-0.0001229653556239425,0.2175
0.0,0.0,0.0,-0.13121125594504612,0.008318658777272801,0.011015205637017633,0.0,0.0,0.0,-6.342417134570511e-06,0.00410839736392839,-0.00012287063548907629,0.22
0.0,0.0,0.0,-0.12438374324545115,0.007048889926286911,0.004482280057061472,0.0,0.0,0.0,-6.6184680514389525e-06,0.004111161140450543,-0.00012272778471725853,0.2225
0.0,0.0,0.0,-0.1157598280245642,0.005498271692785453,-0.0034011050742137616,0.0,0.0,0.0,-7.0744970980332054e-06,0.004115731374505719,-0.00012249192969292853,0.225
0.0,0.0,0.0,-0.10521402913421984,0.003668460602287829,-0.012582064524084002,0.0,0.0,0.0,-7.823167859156043e-06,0.004123243107936888,-0.0001221048823975792,0.2275
0.0,0.0,0.0,-0.09250169154155041,0.0015428170099133776,-0.02309498128276727,0.0,0.0,0.0,-9.076076657691168e-06,0.004135833608528908,-0.00012145734802224339,0.23
0.0,0.0,0.0,-0.07749584689507516,-0.0008725370352690304,-0.03485557758704144,0.0,0.0,0.0,-1.1214212055323359e-05,0.004157370541841132,-0.00012035255767814057,0.2325
0.0,0.0,0.0,-0.06028335412859642,-0.003533920443961669,-0.04759025474091999,0.0,0.0,0.0,-1.4944259460640374e-05,0.004195088715608756,-0.0001184255922582631,0.23500000000000001
0.0,0.0,0.0,-0.04121482645256458,-0.006347629227312371,-0.06076632508477303,0.0,0.0,0.0,-2.1634446160966546e-05,0.0042631966249350945,-0.00011497011807318458,0.23750000000000002
0.0,0.0,0.0,-0.02123198476942878,-0.009111678097898562,-0.0732969283706113,0.0,0.0,0.0,-3.3557470491057725e-05,0.004386017502761987,-0.00010881353019356199,0.24
0.0,0.0,0.0,0.0011660357450420378,-0.011835415198138952,-0.08475130522192786,0.0,0.0,0.0,-5.7652236662775636e-05,0.004639816999327275,-9.637688725846693e-05,0.2425
0.0,0.0,0.0,0.030339179925811477,-0.014426461215487227,-0.09305094021612803,0.0,0.0,0.0,-0.000109842653290956,0.005214925536516966,-6.945445754894219e-05,0.245
0.0,0.0,0.0,0.09401071114498627,-0.016880573030301382,-0.08901479001348589,0.0,0.0,0.0,-0.000241821829049103,0.00681872695742721,-1.4009999516599868e-06,0.2475
0.0,0.0,0.0,0.4283380848859668,-0.016518801948030112,0.023852913255830027,0.0,0.0,0.0,-0.0006708352806700608,0.013278321184246836,0.0002206355131906035,0.25
0.0,0.0,0.0,2.604683373050316,0.008730015116594908,0.9170034632434091,0.0,0.0,0.0,-0.0024839364624179377,0.05356104299326603,0.0011676971029936265,0.2525
0.0,0.0,0.0,7.255701182317342,0.06763689614338556,2.859972901986342,0.0,0.0,0.0,-0.005944081645827193,0.294918569178282,0.0027107906805135203,0.255
0.0,0.0,0.0,12.982506269600341,0.13978084375439062,5.248598081136319,0.0,0.0,0.0,-0.010440998598121596,1.0663874023905655,0.0030438696395000482,0.2575
21.761068738376224,-0.002877512269803648,9.718619691522962,24.11319101302052,0.218805600483689,9.227554180145153,-0.015029489367221921,2.031250792263203,0.030021440053527432,-0.017351375659739703,2.5697510534344046,0.002112983834827574,0.26
64.12985773436856,0.351602396406096,22.719147553021756,59.15050897139024,0.3160432704070767,19.8832199895626,-0.036706169037884546,5.299266646381027,0.03792087476586196,-0.02642423854186171,4.563208110548002,0.000799611378935623,0.2625
109.4996975383862,0.9264533062593077,36.52697356058135,95.96597231944,0.4128838302173542,30.965498736061278,-0.0643310971681046,8.657411783924218,-0.01853416362040341,-0.036448623111657696,6.765849437569256,-0.0006519950135767374,0.265
149.00318269508364,0.8912645429621343,47.533945276975885,128.7554445317835,0.4985503390339217,40.81910977216373,-0.08073309125885808,11.39736675411774,0.04297926636335254,-0.04754879918432562,9.205088823966479,-0.0022598363599852433,0.2675
174.5400775738141,1.5459598468974791,57.55005491391484,148.88817346802662,0.5518847859203193,46.87971806769161,-0.10942743162695047,13.459397089200822,-0.030901200418466154,-0.05595750267988194,11.052725630580044,-0.0034774935410016353,0.27
181.6092360628919,1.6638349182873624,60.195828501115244,146.8668703098607,0.5499931976050128,46.335577320391735,-0.11431924561312186,13.972917305600205,-0.0468911737180198,-0.05249395169133282,10.290367315041589,-0.0029731897083549227,0.2725
172.0060125969369,1.495754379399717,56.93790609817904,127.9980233193877,0.5054974707681963,40.7560806483297,-0.10679371388743512,13.160070417265219,-0.023065224528480567,-0.04561806825702399,8.778155906027514,-0.0019746143432626865,0.275
139.6906978775437,1.4408472897405438,45.52626207471998,102.77516276616585,0.4437179818773438,33.25089113337074,-0.09210959268423317,10.5776833629928,-0.04634937640713069,-0.03773698333412656,7.0453149810392315,-0.00083098357406881,0.2775
97.10085785281274,1.024951878320906,31.853395676288912,76.08055889083953,0.3767255871503202,25.27404400093429,-0.0667741497019676,7.368035536291499,-0.029464107829903177,-0.029586528681947187,5.253604373675403,0.00035098814700752713,0.28
61.23802800938736,0.5651369756823271,20.065193619334146,50.35122822000562,0.31083251827605846,17.55810441176707,-0.042000186172894576,4.635732473378863,0.0014466732977251127,-0.02221411961304544,3.633351347179696,0.0014192487898026514,0.28250000000000003
40.86175886943727,0.5007896927809734,12.882034617589099,28.73872202890647,0.25037195455207506,10.977998488860134,-0.0336096969798362,3.0249813463546804,-0.010505872221940785,-0.017367147214126633,2.5679661225931847,0.0021218495098457063,0.28500000000000003
28.744112358959814,0.3316633464252325,8.530227120004497,20.635190615875153,0.2027593530736761,8.201149245111871,-0.022883857051321524,2.0561658230967046,-0.003170314532861412,-0.015026670957953386,2.052302391770342,0.002463364637151361,0.28750000000000003
23.804243142319564,0.24576166321883552,6.581877185177341,17.199045930312653,0.16152968993583003,6.791694504005358,-0.017210338552292922,1.6345150710595917,-0.0015602953767947056,-0.013524097932355041,1.720733860438377,0.0026826760001153467,0.29
20.686754742617726,0.15947480225894925,5.402940522700135,14.127975590808349,0.12310190928398848,5.512369133249973,-0.01202858154826989,1.3725845175750182,0.002299904561669404,-0.012233203043030058,1.4369859652680215,0.002865557643346376,0.2925
17.757993841480374,0.1505945331783677,4.3866017632311705,11.407269408148991,0.08916997031397483,4.379450790959397,-0.009676615015049588,1.1440292439763171,-0.0014918537428598234,-0.01105777427602974,1.182477409672033,0.0030148164434372704,0.295
13.537610585729771,0.13597654040583235,3.0679789667881794,8.886662879651308,0.057908419051222876,3.331049959001483,-0.007315171656845269,0.83728344723808,-0.003035524357030374,-0.009877735401546623,0.9377760355751095,0.0031162862534574154,0.2975
7.69115745216163,0.10515136002740304,0.6292673657937162,6.698975987234275,0.031023169859783012,2.422831466932709,-0.00410736848894116,0.33973842022534245,-0.004632512430723891,-0.008691772852656822,0.7159329243566375,0.0031102819109694968,0.3
5.585542066568239,0.08740104252642511,0.02153831727021327,4.8641113404072245,0.008811250815864938,1.6634217219191338,-0.002992487342199828,0.19554628774370075,-0.003684963201745488,-0.007462911680481786,0.523381364984195,0.0029368197850525163,0.3025
4.3452627650551845,0.0557054191283372,0.013330542453758198,3.393475629115361,-0.008529117612849524,1.0579579203411333,-0.0018666189983140228,0.15421864516820755,-0.00247699442634842,-0.006229091790413399,0.36555292000232487,0.0026041483673395855,0.305
2.7111908031975585,0.029695483624513345,0.034592286682078255,2.293172637534452,-0.020872181489996228,0.6093251926355064,-0.001028926092711719,0.097689949285504,-0.0014351977995483948,-0.00510307101388278,0.24305532633302143,0.002207596060709024,0.3075
1.7905823822588411,0.015226544467022662,0.028310582000442452,1.5431836619960513,-0.028477180075068304,0.30912127318688964,-0.0005982862715803491,0.06770469074870761,0.0001365586913664161,-0.0041376194252824875,0.15286272411541285,0.0018235227814382567,0.31
2.2382382184023175,0.025738544149878004,0.0038395369898561738,1.0753330906630123,-0.03230860141898985,0.12816660390665402,-0.0009045968649995761,0.08045747273305254,-0.0008985043491405516,-0.003231264928907208,0.09168562972502164,0.0014298020519802924,0.3125
2.1488411443751487,0.0241982519960196,-0.005882203601935476,0.8075614636344226,-0.03359366218830474,0.03088038068865262,-0.0008600975258696534,0.07566710621236881,-0.0010574833447341077,-0.0023659066852589413,0.05557488813295138,0.0010278948253983637,0.315
1.2214512923845389,0.008277387991909664,0.0647078238590103,0.6398126979566201,-0.03364192180994274,-0.024828845037964953,-0.00024344389402003927,0.05121707157303353,5.520141360671263e-06,-0.001636778814956175,0.03463906479065704,0.0006775650441362951,0.3175
0.5502724488147344,0.0013896891946603121,0.02641841063438699,0.539909787580739,-0.03297182099322683,-0.053170560999765804,-5.550596832595117e-05,0.022654068612047697,0.00039521271842801373,-0.0011568591090497903,0.023517186206684797,0.00044359224183262037,0.32
0.05919724801006114,0.005787669307130575,0.0018410621399209924,0.4812555812385906,-0.03195408406034968,-0.06549010673131522,-0.000216402239759785,0.002317765345148507,-0.0006519137960281159,-0.0008721151785931527,0.017656582904836432,0.00030402232789903663,0.3225
0.0,0.0,0.0,0.4503824426700316,-0.030771028745710152,-0.06749489301873457,0.0,0.0,0.0,-0.0007136506621937819,0.014628917713831171,0.00022631961000470514,0.325
0.0,0.0,0.0,0.44144805112333474,-0.02949698379898537,-0.06162787077932946,0.0,0.0,0.0,-0.0006376350382171703,0.013235192275592585,0.00018926255925657108,0.3275
0.0,0.0,0.0,0.45367950279363223,-0.02813586182489758,-0.04817125709964998,0.0,0.0,0.0,-0.0006222869009370431,0.012940774352948726,0.00018227836887786352,0.33
0.0,0.0,0.0,0.49078361952239735,-0.02662987347146993,-0.025501499102422387,0.0,0.0,0.0,-0.000661098377075974,0.013597684511990461,0.00020232957176238652,0.3325
0.0,0.0,0.0,0.561228996143381,-0.024850816238625867,0.010064113328271396,0.0,0.0,0.0,-0.0007586873253897241,0.015328124965868014,0.0002519660021560246,0.335
0.0,0.0,0.0,0.6830731584565963,-0.02254933593494292,0.06621204143476755,0.0,0.0,0.0,-0.0009361024626298011,0.018641105112696302,0.0003421027615856529,0.3375
0.0,0.0,0.0,0.8859350237783801,-0.019308033198991548,0.15560812424251963,0.0,0.0,0.0,-0.0012312669790108942,0.024549743780756385,0.0004924116413908122,0.34
0.0,0.0,0.0,1.2146176340615624,-0.014496231137295451,0.2974064790162855,0.0,0.0,0.0,-0.0017028386139645644,0.03499758043470411,0.0007333241727085383,0.3425
0.1816754507355266,0.00254192808121842,0.11763064020306821,1.7241323307519618,-0.007342110330035609,0.5151077677867435,-0.00016239998479953999,0.02070992131214043,-0.00020375859868573313,-0.002406653590781028,0.05354182299885518,0.0010935994157954747,0.34500000000000003
1.171220875251844,-0.032996914421138356,0.6446913714813439,2.4610339316295806,0.0027979340388467056,0.8285338400688107,0.0012556800261671417,0.12035256248919489,0.004357911714858634,-0.0033128707127099886,0.08589865005499539,0.001555246854660222,0.34750000000000003
2.272611058701025,0.03688815951111719,1.0874716995452856,3.414823142262297,0.01579462783762895,1.2333242010084002,-0.0026491698418651516,0.212763789870672,-0.0014200994633366707,-0.004252579508368575,0.1372604090025007,0.0020188738180768185,0.35000000000000003
3.294044337908491,0.025967392217780102,1.6366195411422741,4.625242007070684,0.03208573486874945,1.7456272480946735,-0.0025905129886194863,0.31588446516198854,0.00037260755646422193,-0.005208885579426743,0.2155785827444672,0.0024425298602482708,0.3525
4.82883947580016,0.039893048281379746,2.59893131256821,6.048888709729663,0.051059972882866345,2.346885123264371,-0.0056305180941093646,0.4875727287507575,0.0023753975115010572,-0.006208492696812783,0.3241765710320334,0.002796263034150628,0.355
7.608495857943975,-0.01387359672069738,4.037709852297691,7.659514154842732,0.07231669220858174,3.025657057704098,-0.002691966272019998,0.7629102130551476,0.00799359943281503,-0.007290822429930184,0.47198327846551713,0.0030486272624575383,0.3575
10.41992780721819,0.07911063897885796,5.185002907144174,9.426011203913738,0.09539718873705795,3.76847706689445,-0.007013785291164668,1.0012450473467915,-0.00010923085773273522,-0.008517622771980751,0.6785793749277407,0.0031584882254794494,0.36
13.377070642290885,0.08329111596777099,6.406708307429381,11.31088170228435,0.11974374315821489,4.558933488758606,-0.01096596256879567,1.2562805632725904,0.008856942977720092,-0.010009884955346018,0.9721811228499372,0.0031001023942839544,0.3625
17.824470571944918,0.1465430967806728,7.9734302518945865,13.28334544012394,0.14469416832488097,5.380976587139814,-0.014682854975383165,1.6125578388039257,0.002522314162866258,-0.011874262979547147,1.369001870906075,0.002890141387162366,0.365
21.55808884325504,0.25129331389911636,9.276935841565841,15.430713289496182,0.16956467813514894,6.249804127960095,-0.01987401029224661,1.9052377911414624,-0.005320840243822348,-0.014066820232674295,1.8476977011179263,0.002587606828733495,0.3675
26.93824648055082,0.26497241966504287,11.25406101199396,18.389527971219398,0.19325099975527227,7.328435124621091,-0.02208165016188654,2.3447438479016056,-0.0010767164233725702,-0.016297520791127767,2.337342747876154,0.002267228806973737,0.37
32.63326163824619,0.2825101154639604,13.097105284892104,23.964919378351958,0.21764185354836368,9.140818397669157,-0.022999153522382153,2.7713524186561354,0.000189975236425882,-0.01846116701774122,2.8126236376955758,0.001954480795816529,0.3725
39.23359140730012,0.3643027046795746,14.99104540706186,30.878614867380154,0.23950764773371092,11.287589244287059,-0.02895643522517261,3.2421727337069126,-0.0014920311962522562,-0.020177232263544738,3.1895346847052544,0.001706359365373885,0.375
44.41512972519837,0.44181198825650264,16.61523623587598,36.47161672952954,0.2559803897325087,13.006981073867726,-0.03355843269352009,3.6225717556745445,-0.008563564748739972,-0.021262131421913067,3.4276894493385734,0.0015497453803721085,0.3775
49.267975939514024,0.41632746789598213,18.102825172236706,39.80513960050399,0.26616386631628863,14.039587738916058,-0.03279380231931994,3.9771822598127144,-0.0007421133455147935,-0.021701340477099505,3.523917201428174,0.0014867301617324741,0.38
52.79082745058171,0.3670420464331524,19.34857372305955,40.8182447111993,0.2701734791983301,14.371943400076734,-0.032564753528871865,4.2503000313077655,0.007919986929820978,-0.021563710382921087,3.493374392442482,0.0015072904636411976,0.3825
53.38906745902517,0.44495839368341,19.37473932152824,39.78767741491742,0.26870569216036067,14.086678305172448,-0.03533777273574114,4.268502301941465,0.0003703733543326013,-0.020954461817938964,3.359205495397408,0.001596138718563381,0.385
52.75410580024745,0.48021015746387913,19.08898805246062,37.10552669944456,0.2626555028469296,13.299100833239029,-0.036661612805945924,4.2060558460044595,-0.003871886911650444,-0.019986436314603978,3.1462223780290257,0.0017368961649688118,0.3875
49.50322962954721,0.41200825386806694,18.02882586394175,33.47548721169859,0.2536560159257826,12.21707761266315,-0.033486819573861196,3.955823884728677,0.0015293346998958696,-0.018844566065077416,2.895068869857466,0.0019027588511970422,0.39
45.73297698539321,0.37853319574784855,16.79121959908705,29.40890570571109,0.24260687171764256,10.987448087917198,-0.03134829242747102,3.6660646915005928,0.002395049009514306,-0.01763939413928108,2.6300322439985195,0.002077709487826688,0.3925
43.30705490483819,0.3836973091991034,15.876153462179365,25.605400982848764,0.23066360052875493,9.813074406451495,-0.030275399774458377,3.4648044528633837,-0.0003579460901894649,-0.016488589955120203,2.376958664467836,0.002244699675671093,0.395
40.369068582160445,0.32980197170360936,14.743083195207863,22.645930326886678,0.2187946506857572,8.867416119744231,-0.02708589591061069,3.2171374983026038,0.0032397370548964215,-0.015463300060057904,2.1514749656141445,0.0023933949917507177,0.3975
36.78711419963585,0.299048332882321,13.436439120805185,20.636469182164998,0.207449605825883,8.1892652163097,-0.02416829410549945,2.925798385827784,0.0027608326987752035,-0.014583939930765396,1.9580744658027454,0.0025207645545110785,0.4
33.2477901614332,0.31439063501933845,12.172183546808496,19.27130123021045,0.19656130650635853,7.694151544716231,-0.023561774152691995,2.6425158113773106,-0.0019081912249570437,-0.013839604114852364,1.7943861820040494,0.0026282644738149516,0.4025
29.155758660261426,0.2819981385759001,10.70074074744963,18.22987874553686,0.18597987903471933,7.290953228517301,-0.021382299793295506,2.31769244535856,-0.0011942607323722917,-0.013209170337528534,1.6558109338723144,0.0027187865721512664,0.405
25.15899245098815,0.24370682357609913,9.29941411085247,17.3611592105704,0.1759869312012029,6.940877708950151,-0.01865638820813422,2.0086457121323633,-0.0010375016737133934,-0.012685735914463456,1.5408796246940142,0.002793189028469824,0.40750000000000003
21.4758935681219,0.1809643999684915,7.955876208575527,16.5396671663679,0.16603963136735286,6.603483986317685,-0.014918260767396472,1.7201954493973552,0.003208251777082447,-0.012216986105502486,1.4381634055934227,0.0028587377380769326,0.41000000000000003
18.316220442957423,0.1727555626785385,6.812688504905513,15.7688037298911,0.15653642817011965,6.284397253054487,-0.013621825105057658,1.473847116056404,-0.00020612799104620461,-0.01180339580921396,1.3478276869326733,0.0029151573612297417,0.41250000000000003
15.780143575042636,0.14441800981963976,5.984641887188058,15.044371301090425,0.14758080359984552,5.983795412192443,-0.0117007565726624,1.2845509443852814,0.0010094138410441608,-0.011432998938628884,1.2673030748762582,0.0029639420585143503,0.41500000000000004
13.792225165708595,0.13650916027875856,5.335162715899137,14.369233756774594,0.13926702719627743,5.703633299545278,-0.010724980984388463,1.1352220732947544,0.0005518169486846984,-0.01109784122480015,1.1948927736826103,0.003006036383146041,0.4175
12.158672719192069,0.11098671508110779,4.846774412307577,13.748193490205994,0.13167554138880538,5.44620472789343,-0.009288226863558931,1.0178783316724795,0.0021216827747362354,-0.010793145863413052,1.129579842707094,0.003042000247997077,0.42
10.896737386237522,0.09087798952915047,4.465167611343523,13.186030491459519,0.12487146335070087,5.2136041165139275,-0.008137114068075772,0.9271025226176544,0.0033910586866585336,-0.010516410906358107,1.0708179040131305,0.003072190995773431,0.4225
9.947845495913526,0.0795866786384968,4.116809812919852,12.70530699891005,0.11913782233785902,5.0152663884987305,-0.00731420552011392,0.8519471455045168,0.0036057211963196204,-0.010275044099025398,1.020109875360183,0.0030961327481773184,0.425
9.080097017164455,0.06929070383169501,3.811346546800608,12.270244712348413,0.11402022862626213,4.836252466171753,-0.0065339674229014325,0.7849031458658211,0.0035835323539105545,-0.010051462229225216,0.9736763416743118,0.003115937956798149,0.4275
8.185199169277801,0.06273075677911562,3.5509421280477618,11.903133775327735,0.10979437993213353,4.685833229426035,-0.005872611066592009,0.7221805993292683,0.0029361873694790657,-0.00985543054225245,0.9334603746709469,0.003131137639416458,0.43
7.339472061987996,0.06612552065574748,3.3094898165872406,11.6051642141913,0.10646970677860984,4.564470057095787,-0.005736040700164348,0.6640809569065759,0.0013021267137861084,-0.009687828851759107,0.8994896449857024,0.003142350883412808,0.4325
6.646275794202553,0.05675197600935487,3.1707321633302645,11.376691433940175,0.10404479167945752,4.472272124020207,-0.005364809518154532,0.6242077751707132,0.0016884057203489955,-0.009549626178644476,0.871789178216937,0.0031502825560396257,0.435
6.220988861668978,0.046415583025218816,3.031548546138313,11.217335586007975,0.1025087729728758,4.409039714633529,-0.004960500436141253,0.5930643647788966,0.0027276722681997007,-0.00944171384593487,0.8503663404212195,0.003155649983362613,0.4375
6.190066888579424,0.04574018937340193,3.0417431288619374,11.126071232195436,0.10184256968056625,4.374302666159026,-0.004967691038547019,0.5931924652364028,0.0027741473625324266,-0.009364780873290695,0.8352067055624715,0.003159096296889916,0.44
6.4083088447112155,0.04359712634087808,3.1915634119244194,11.105607281494873,0.1020741984559238,4.36914909534131,-0.00498333346574688,0.6183491319224718,0.003039113587782978,-0.00932124810749588,0.8266714356367588,0.003161041500248257,0.4425
6.828616689973759,0.04983446921953394,3.39881489516963,11.1430959007597,0.10303545951512484,4.388173930276004,-0.00544175085885824,0.6568563235813107,0.0027421488562637012,-0.009306199846266046,0.8237342072696303,0.003161931277486052,0.445
7.321625304214549,0.05014600867799053,3.6086346613628253,11.242369141131174,0.10476861621029712,4.432934093104065,-0.005717076579912052,0.698683492490909,0.003483012452148615,-0.009322430345458446,0.8269349473696566,0.003161696491522423,0.4475
7.774976114574271,0.048523341069571915,3.783504946983651,11.400328724295505,0.10722857706113287,4.502093990634279,-0.006068046882665261,0.7360249370018142,0.004574222986933758,-0.009369501392242142,0.8362324657132266,0.0031601428312995443,0.45
8.10864549384613,0.05066276056768149,3.929622363696632,11.613377758749817,0.11036401084073622,4.594109661477618,-0.006469041199123884,0.7666251280913174,0.005309895381374316,-0.009446825586701454,0.851602476673113,0.0031568724951008312,0.4525
8.419121768891669,0.04640287704767437,4.068831195785335,11.87740717415803,0.1141171376984875,4.707222463102921,-0.006526951305808245,0.7961323579043464,0.0066050936288142865,-0.009553771882858272,0.8730456073467476,0.0031513373672069525,0.455
8.899140395563979,0.056775593475255966,4.264330425362172,12.187783413052639,0.11842349526989232,4.839452715053953,-0.00732142823035928,0.8387219961856291,0.006266065705559039,-0.009689760032797146,0.9005908173056203,0.00314290347534425,0.4575
9.507244162177734,0.06376111591771946,4.511633761416511,12.539346767769576,0.12321176859536094,4.98859683141127,-0.008012561210545608,0.8912516630096525,0.006152850505264389,-0.009854312266563255,0.934289977956377,0.003130919110970062,0.46
10.393922415769106,0.061969232989068375,4.843592902775032,12.91610123070691,0.12827370459325926,5.147923915354637,-0.008139959268079942,0.9637285697185843,0.007128966405355777,-0.010041567777130094,0.9730639624472133,0.0031152623141834823,0.4625
11.433477246532034,0.08762148837829778,5.278110086156062,13.331328940993629,0.13376897741824773,5.322901748531126,-0.009590022223510823,1.053373419710196,0.004893562399850304,-0.01026105111060443,1.0189900955229683,0.003094636197202634,0.465
12.51793384817877,0.09591845375335048,5.73621777636719,13.769661856601514,0.13949457090939918,5.5070229526079615,-0.010366039352026327,1.1468295262724715,0.0048966898753573405,-0.01050739940835755,1.0710446603548034,0.0030690900018226267,0.4675
13.719896140062051,0.09555331999306581,6.259451169575177,14.22442794830828,0.14535436685781739,5.697371916377306,-0.010668981915788073,1.2523053045399748,0.005472046165490827,-0.01077905613798908,1.1289418508948956,0.003038578258368755,0.47000000000000003
14.914412669268875,0.1060018691633259,6.780160105121955,14.688951118781887,0.1512481994293118,5.890980037109023,-0.011116046132090284,1.357953488816891,0.004889575976666652,-0.01107323507912622,1.1920932933421344,0.003003379839982978,0.47250000000000003
16.267204748570958,0.11921660571123718,7.296944443668651,15.15677842138783,0.15707357436119296,6.084908351832926,-0.012107599622667452,1.4687993035713616,0.005057555561094393,-0.011385457050408058,1.2595100205892404,0.0029641492681105656,0.47500000000000003
17.77677567409172,0.132102815915826,7.725480107523451,15.621851499259133,0.16272778244079864,6.2763214498250575,-0.013061698582975076,1.5752373059944238,0.005125358248432389,-0.011709253112431412,1.329743641913827,0.0029219322699372582,0.47750000000000004
19.302971025723167,0.1474188943010807,8.091771617389266,16.06311431656567,0.16792994853549714,6.456265398024054,-0.014110105559917438,1.6754265699792212,0.004844635025044148,-0.01202488035482795,1.3984345190837926,0.002879660296009044,0.48
21.027189008546916,0.17537060742946173,8.58686060446496,16.505542230535895,0.17294982270710232,6.634630667058065,-0.01589989068052796,1.797894311595306,0.004215914005856149,-0.01234458423758008,1.468182245723035,0.0028360002829050275,0.4825
22.710851446073008,0.17936216235010738,9.147784977859915,16.92759926438969,0.17751608710046746,6.8024575190557615,-0.016657268149036043,1.9257075543986448,0.0057581479907542685,-0.012646724168704892,1.5342121765629775,0.002794157351633858,0.485
24.44739016326249,0.18538453042886405,9.710679412806645,17.321254237191802,0.1815488411293548,6.956661083892206,-0.01724343027878858,2.0544095061814205,0.006441017836724545,-0.012920468788958665,1.5941047677700333,0.00275588231856592,0.4875
26.15452458399248,0.21759147209924995,10.232629815698896,17.676278059698255,0.18497984586419905,7.093684792766296,-0.018928035306840733,2.1757550512995385,0.0038447979213309474,-0.013156056614862962,1.6456836483103028,0.0027227370147197743,0.49
27.708291431146375,0.2433053773900876,10.691647713502293,17.98069452767323,0.18775546990215602,7.209644265276582,-0.020013890658450106,2.2832179466203835,0.0018453753832413584,-0.013345714985597638,1.6872176860361678,0.0026959593687174922,0.4925
29.078154615368323,0.24382756907348094,11.047749259497571,18.22250928458244,0.18983999360372997,7.300830702115962,-0.020330517328939788,2.3693386844501436,0.002649235323711789,-0.013484339354262282,1.7175692039127652,0.002676368767718259,0.495
30.002000308726807,0.2749138056779031,11.301458857789058,18.382308503139846,0.19113028867417245,7.360726012911621,-0.021369275810102728,2.427447947860816,0.00015303201915345887,-0.01356319148777206,1.734809568009674,0.0026652710241104422,0.4975
30.351399654758175,0.2249829226781839,11.28549504021682,18.477524886525,0.1918308222987883,7.396355690785969,-0.02016200823306685,2.43515111590935,0.006480341548565631,-0.013598020490925037,1.7423891278676265,0.0026604506081144984,0.5
30.5272184597068,0.2378976060506682,11.220343557957959,18.497230334929764,0.1918614179253293,7.403775635550641,-0.020287623593237186,2.4329706573861167,0.005511414698301543,-0.013584094682424145,1.7392675891091107,0.0026625939840033155,0.5025000000000001
30.079483958485575,0.2651305811612848,10.928108128307201,18.447700341880395,0.19126788995935373,7.385176869566495,-0.02131114330809416,2.3839174862463084,0.002182123209026127,-0.013526792469969167,1.7266257993151322,0.002670931166977411,0.505
29.407340369161176,0.24218229708214173,10.632662711609502,18.338866838106465,0.1901093590376994,7.343908050642461,-0.020451322891173948,2.326098569621058,0.00410335543425448,-0.013432767402481723,1.7059263762211314,0.002684499617398025,0.5075000000000001
28.58538138125174,0.22316101805622543,10.343748860166112,18.182209894775642,0.18845323587048052,7.283839436425996,-0.019376945772916408,2.261996684566184,0.005487715720848129,-0.01330924564740652,1.678758946307347,0.0027022480764733315,0.51
27.593358571092256,0.22932423570038332,10.0221712918315,17.98892427585872,0.18637083855471337,7.208809646738706,-0.01918170462966735,2.1875907734703977,0.0037146674487218093,-0.0131634244157597,1.6467076951686395,0.0027231252479899765,0.5125
26.408022822497056,0.2224095114277477,9.66092257734725,17.768777458800802,0.18393416481413627,7.12227688696985,-0.018538602672788708,2.1018838124310126,0.0031416183749341906,-0.013002018950955126,1.6112516196146354,0.002746146687226329,0.515
25.00887611913611,0.2037927065467674,9.241361976210069,17.535061818154613,0.1812721787056285,7.029312247964812,-0.01752826161032751,2.0023885809538315,0.003947964824106302,-0.01283458292991864,1.5744919921441412,0.0027699287929055564,0.5175
23.191181155781074,0.18989729957982857,8.709297568944686,17.28416175377138,0.17834759982125473,6.928489263818734,-0.016490352622297682,1.874744446727751,0.0039041093447379433,-0.012659430591662591,1.5360656591695465,0.0027946790432819934,0.52
21.023094533799657,0.19228283963861786,8.081461775574795,17.025373880291607,0.17527061679422512,6.82358848743379,-0.01611802593738326,1.7227271869107246,0.0017079743814698931,-0.012483561944578852,1.4975136779689555,0.002819379561820103,0.5225
18.824693771621792,0.1710596620507459,7.407927699961237,16.762848661854537,0.17210293977338437,6.716443237703284,-0.01456253460537133,1.564511031211383,0.002093043558374454,-0.012310189827880557,1.4595458452322354,0.00284355372686443,0.525
17.039525960020875,0.14852346101804234,6.852007737276001,16.500222188392616,0.16890262059643743,6.60871178277686,-0.01318851861450797,1.435241369910057,0.0033351293481135736,-0.012141761307674116,1.4227029583300133,0.0028668394254451374,0.5275
15.653514659509375,0.12531583138941751,6.444905375364962,16.24083041186926,0.16572376968521113,6.501930825319546,-0.011922373164286206,1.3388724534387428,0.004805456779980931,-0.011980099055449223,1.3873874850999093,0.002888970100519579,0.53
14.6586699340029,0.12105195661105234,6.148718236103009,15.987810993135145,0.16261627052861877,6.397538205760647,-0.011388954273733452,1.2695786721510238,0.0041198804759077735,-0.01182654530779601,1.353894811148582,0.0029097553860166895,0.5325
14.059982707866254,0.11892083323148657,5.9505679777427805,15.751931282628103,0.15972151041489013,6.3001017637051335,-0.011060326527698264,1.2250819037976086,0.003496844875636142,-0.011686666757158954,1.3234368007585708,0.0029284559008276715,0.535
13.621626052559666,0.12648571384373103,5.80375347935306,15.520183948233566,0.15688652203699063,6.204338339969358,-0.011237805674543789,1.191990988751505,0.0018603153235025695,-0.011551865222653952,1.2941392587442897,0.0029462334838700937,0.5375
13.236591760253088,0.12185230584383382,5.666997487711244,15.302984450239025,0.1542432941685052,6.114612954094336,-0.010958575168488253,1.1615052725277546,0.0018340080318631218,-0.011427454067354091,1.26715537787701,0.0029623975400316278,0.54
12.825185149730395,0.11823744023073135,5.545050636967895,15.102617667031017,0.1518227308497118,6.031916900659004,-0.010672305829083207,1.13162703780174,0.0017898287653244948,-0.011313916102534278,1.2425832905167364,0.002976917605178242,0.5425
12.415527542675829,0.11102982345796433,5.428735666952907,14.921069543190745,0.14965068846178833,5.957101899711265,-0.010322264758622593,1.1025413689676662,0.002410305828432194,-0.01121165807595871,1.2205023634100944,0.002989782697570334,0.545
12.026193832660608,0.1093469738510675,5.309646678968857,14.760003229537201,0.14774798691239655,5.8908736463932705,-0.01013631250119472,1.073995633327387,0.002319470389332761,-0.011121028970194985,1.2009776093863098,0.003000996906696708,0.5475
11.68521962824124,0.10385502443226445,5.190708133049217,14.620744367015556,0.14613047498793577,5.833788530119547,-0.00980828896747286,1.0476675122147563,0.0027308379819806668,-0.011042326580190448,1.1840617094291506,0.003010575859786206,0.55
11.40664192961195,0.10370866695808806,5.087813491298196,14.509060347402166,0.1448690348952094,5.7882446917454065,-0.009686970430192504,1.0257087762614052,0.0024741968633030004,-0.010978350159126052,1.1703443004308423,0.0030182361347022885,0.5525
11.30443938883543,0.10238791769652564,5.026352456205547,14.415337969233075,0.14384168725338772,5.750235197638828,-0.009614359021952974,1.0150153979754004,0.002574950671828935,-0.010923810355739087,1.1586763179110044,0.0030246697993586017,0.555
11.363184205786188,0.10140053754647946,5.019282753359144,14.345313159888136,0.14311816926235615,5.722135843855034,-0.00961411492660117,1.0162812489240642,0.0026999185833629005,-0.010881742426933152,1.1497002245365953,0.0030295544231456564,0.5575
11.54400021100407,0.10087088596974034,5.079805920201096,14.298968351318159,0.14269605734102347,5.7039260704595005,-0.009608253124518563,1.0297949993516395,0.0027650358762478983,-0.010852195928970212,1.1434175436971832,0.0030329236357703204,0.56
11.780984508799877,0.1054557062387289,5.174434880763251,14.275970353115696,0.14256882969761792,5.695451883074695,-0.009840375818453746,1.0491506561164297,0.002239852944510926,-0.010835136814102257,1.1398140823849077,0.0030348106463348045,0.5625
12.113565866428836,0.11418566214883064,5.318498073847835,14.275685667227187,0.14272610866391217,5.696432744395042,-0.010273827897741622,1.0778961098792514,0.0014747320510028054,-0.010830439173440396,1.1388585297146614,0.0030352476268881256,0.5650000000000001
12.347749625764243,0.11815766554305393,5.439859596197391,14.297197842090554,0.14315391848133716,5.706469188256695,-0.010416862953041993,1.1003659348967922,0.0011241159241720618,-0.010837877411334844,1.1405009030026863,0.0030342661511229938,0.5675
12.557471414357394,0.12221595225556599,5.548911788736295,14.339326645683014,0.14383495900075727,5.725051104807044,-0.01062535296952565,1.1209426119782593,0.000893849731840608,-0.01085711863406749,1.1446707840147812,0.00303189876402263,0.5700000000000001
12.736267854229407,0.12356546019261705,5.622854887844919,14.399763762162967,0.14473782441581118,5.751198417041837,-0.010772485745680254,1.1363401016393209,0.0011123447811499246,-0.010887225828366908,1.15117041891382,0.003028239538040044,0.5725
12.955856526263796,0.12502725188242803,5.6857698412621716,14.478006374120717,0.14585374302541715,5.78468201715914,-0.010949098760022669,1.1518969332369526,0.0013660587900771093,-0.010928247671193731,1.1600148595307518,0.0030232593994573217,0.5750000000000001
13.394407063784968,0.1277863993081333,5.817631699626736,14.572006432048482,0.1471546630692292,5.824629596927371,-0.01121286438935351,1.1834893134219155,0.0016053579747930726,-0.010979367053329227,1.1710346291023834,0.0030170268082140963,0.5775
13.908107800922082,0.13013275682136555,5.981948207543011,14.679762645638084,0.14861321631721736,5.870188506498621,-0.011467959232377686,1.2216327412136658,0.0017285162887130888,-0.011039746327052591,1.1840560340618553,0.0030096120371108856,0.58
14.735847788441147,0.13430218739580813,6.222022562372479,14.799131847734749,0.15020039898102058,5.92044768224185,-0.011811848907473114,1.2799147945257812,0.0019035937931120247,-0.011108402033426636,1.1988735801920654,0.0030011053555314467,0.5825
15.681271993427464,0.14156867642514961,6.482739548908667,14.927858580916512,0.15188599636051095,5.974450546419367,-0.012279657712978337,1.3445154619504722,0.001826809084009982,-0.011184200635274763,1.2152483963970404,0.002991620617732291,0.585
16.598648670238642,0.14615440201093108,6.729224533742096,15.063605845858232,0.15363903800163128,6.031208594759576,-0.012616058297069811,1.4068321839063493,0.001830770212879501,-0.011265858707914219,1.2329077529944656,0.0029812976901120933,0.5875
17.44227038299548,0.15197650792835782,6.957375739092479,15.19986167442423,0.1553773541105548,6.08800781439219,-0.013115955490242165,1.4636330983616366,0.0020371388054808534,-0.011349410212661396,1.2509965026299539,0.002970628098467971,0.59
18.180723244463714,0.15947604051801173,7.15150834436489,15.342273315609075,0.1571695360032264,6.147174628637413,-0.013505215345257138,1.5127505803009762,0.0018488809241635033,-0.01143821434906986,1.2702422942621285,0.002959179495418047,0.5925
18.705049631319586,0.16364681704638567,7.30029201518921,15.484596229663943,0.158937598846827,6.2061137540471645,-0.013777305914554576,1.5489993004557883,0.001884224522828288,-0.011528285191275031,1.289782576758819,0.00294746096475852,0.595
19.047810357563208,0.1685348993519751,7.390419995905559,15.62448531742276,0.16065254196676318,6.263853130134163,-0.014003329290148444,1.571921303734105,0.0017044003980695112,-0.011617902616615055,1.3092427490462994,0.0029357036997490304,0.5975
19.2029043032302,0.17082311109455997,7.434134270770368,15.759673538703087,0.162287127646787,6.31946127796596,-0.014167383407623869,1.583163223695906,0.0017647711737044638,-0.011705324293419238,1.3282419491723794,0.0029241488381391745,0.6
19.238912494316967,0.16917216033637233,7.434772984904228,15.888006396875056,0.16381636664283136,6.372062270839736,-0.014136831293272374,1.5851538092147814,0.0021695427755467414,-0.011788838641243842,1.3464049155232074,0.0029130388019492502,0.6025
19.187513206983223,0.16628056719193984,7.4146816504254,16.00747864511569,0.16521796408071565,6.420850836005328,-0.01410589588510127,1.5817593506662198,0.0025156939739391423,-0.01186682225987193,1.3633748625159814,0.002902607821267468,0.605
19.077532432568724,0.1664714990522233,7.398148834209981,16.11627344163764,0.16647271019708207,6.465107478953609,-0.014167997467444035,1.5762493685819874,0.002561208145112569,-0.011937797657735508,1.3788264243740789,0.0028930723845121786,0.6075
18.96923703684342,0.16126040407126935,7.382205261000142,16.209142963024686,0.16752121041542298,6.502717398939443,-0.013951305081088137,1.570865288898908,0.0030925524005450404,-0.011998019843413239,1.391939609584056,0.0028849573501243063,0.61
18.886607828138004,0.15963932127268038,7.380182494841402,16.292441942540677,0.16844283920825256,6.536313551796289,-0.013899417552079229,1.568287946080488,0.0032748886812166375,-0.012051618422109478,1.4036118740821046,0.0028777184801104826,0.6125
18.85317407595815,0.15721518678586094,7.396964486381944,16.361192417679828,0.16918176421202652,6.56389364298161,-0.01384296204527133,1.5697245448082722,0.003502371035452897,-0.012095176242929896,1.4130956477461554,0.0028718317852446146,0.615
18.794260649694536,0.155385801401889,7.406155835073247,16.4147077664878,0.16973332686842774,6.5852093740081195,-0.013738466956323983,1.5696350011590385,0.0036049301977525887,-0.012128223729905123,1.4202864613696702,0.002867371910641806,0.6175
18.67500108010954,0.1562664706095921,7.404811826133809,16.452651402028476,0.17009663000072098,6.60015030526919,-0.013764018875261581,1.5659926909566813,0.0033976583792175133,-0.012150588382952066,1.4251452648571183,0.0028643700954185843,0.62
18.54956474428074,0.15712116339366136,7.410824855018135,16.47503863369745,0.17027438040200102,6.608742763429176,-0.013756028324644752,1.562951641667105,0.0031981834724804595,-0.012162383142228627,1.4276959091916979,0.0028628156392451506,0.6225
18.25622058767518,0.15694806144296103,7.372248395446922,16.482222688330392,0.1702726424342576,6.611143446879224,-0.013716817983679182,1.5483485499977132,0.0030180105517213633,-0.012163981859095473,1.4280197666891863,0.0028626593720896187,0.625
17.934280549392493,0.15783334576821087,7.325861502203501,16.474295203939697,0.17009378310482484,6.60739566269055,-0.01373747327731398,1.5313959805363526,0.0026928894271660607,-0.012155601918951205,1.4261645170677373,0.002863871190034745,0.6275000000000001
17.536666981782908,0.1520758517801149,7.256354338465103,16.453791933593187,0.1697684838797532,6.598532788319421,-0.01347999523205783,1.508573077078393,0.0031759259297872156,-0.012139104703631907,1.4225372901952849,0.0028661935138529983,0.63
17.212186656841524,0.14717055520502254,7.197538927865329,16.42080880625601,0.16929830904093374,6.584591156799791,-0.013282218090431563,1.4892364927726292,0.0035666216196933807,-0.012114703854213565,1.4171856271320753,0.0028695933833155357,0.6325000000000001
16.965854940660012,0.1468464845194,7.149889411144613,16.37666285779681,0.1686989985856144,6.566102686513536,-0.013201385851076159,1.4738990134653722,0.0033740549434767455,-0.012083416858960135,1.410332829870642,0.0028739265897447853,0.635
16.796764132703306,0.14540317809254627,7.104235219008528,16.32279438316741,0.16798768296743988,6.5436497349999385,-0.013100418051907984,1.4616307746648471,0.0033712834142403834,-0.012046317513851278,1.4022145870036555,0.0028790407663010936,0.6375000000000001
16.704959562136462,0.1459153761106619,7.057384554874813,16.260721543972604,0.16718246077636448,6.517848007322458,-0.013062298085127431,1.45195529384282,0.003080205836966793,-0.012004499167008482,1.393070844867166,0.0028847809264027154,0.64
16.57807805217677,0.14639461412927765,6.969374466551554,16.192000464007343,0.16630199753485383,6.48933115446175,-0.013048939040140354,1.4362540066614966,0.0028522997457330296,-0.011959043824153007,1.3831389677647035,0.002890994145637709,0.6425
16.386589337676476,0.14602030761192306,6.8547921941160865,16.120153359396905,0.16538883857910874,6.459543035187954,-0.012955208980434181,1.4151882005056577,0.0026231774365078034,-0.011912249482842334,1.3729212188193851,0.0028973640922741826,0.645
16.10464051275016,0.14538296974335452,6.707935490838702,16.042984389531377,0.16441673143039967,6.4275830857014595,-0.012860565265808373,1.3873647941058835,0.0024886152024478905,-0.011862714823670146,1.3621129695563172,0.0029040764033015734,0.6475
15.746329364082724,0.14613365851684493,6.549162263791745,15.963705735227048,0.16342465080843493,6.394771916248225,-0.012772330104850519,1.3558517324394923,0.002088240418240134,-0.011812474718930047,1.3511586292240116,0.0029108525973531823,0.65
15.379255008995214,0.14309276166406676,6.407457444634698,15.883741458799115,0.16243013205304224,6.361698513129968,-0.01254024962894056,1.326082883174453,0.0020502427142331018,-0.011762380983561953,1.3402442320417314,0.002917576252961739,0.6525
15.06545493196139,0.1378868804698937,6.302515295372734,15.804434901633499,0.16144975925981725,6.328919850399529,-0.012245511174984926,1.302298347556469,0.0024332709979249375,-0.011713207080327357,1.3295383573712138,0.002924143247886546,0.655
14.806652155440728,0.13535259907176062,6.210588084549386,15.727035798987675,0.16049896297033814,6.296954954417338,-0.01205495468001164,1.281721387572098,0.0024060544594889225,-0.01166564685268915,1.3191918582030575,0.0029304618859397795,0.6575
14.650382245872757,0.13251142915764985,6.152067822345646,15.652689628815885,0.15959185125223949,6.2662799562028395,-0.011883867200832786,1.268659989519944,0.0025984494452468984,-0.011620315242313908,1.309338041342949,0.002936452669049295,0.66
14.500384498669845,0.1280916920386819,6.103403782139754,15.582428889019777,0.15874107286226394,6.23732403828525,-0.011627250603870038,1.2567474199066813,0.002897716981076842,-0.011577750231887392,1.3000931323189662,0.0029420478258053,0.6625
14.43122164257336,0.12852683412383334,6.07840498776728,15.519429270227171,0.1579855848540762,6.211402383843004,-0.011586800977515648,1.2506505620815243,0.0027670279093047014,-0.011539774215774465,1.2918519069923913,0.002947012877057588,0.665
14.326364428678247,0.1305728873190144,6.047466391315227,15.45981895986872,0.15727747809233006,6.186914548374509,-0.011638963429550347,1.2427897380303365,0.0023077190153692325,-0.011503975635706262,1.2840895123173701,0.00295166907135445,0.6675
14.315689358039284,0.1322109199408808,6.041744968908343,15.406625016418271,0.15665363005856792,6.165111979449803,-0.011713286374984415,1.2417121727178646,0.002074162910453702,-0.011472107847933977,1.2771854991448959,0.002955791860926329,0.67
14.327678793671454,0.13089248849791324,6.031892254785132,15.360378671911883,0.1561201211053565,6.146213276515598,-0.011643034407160451,1.2412517336899194,0.002234613534820178,-0.011444429599115992,1.2711946748602454,0.002959353335256532,0.6725
14.399486573218665,0.13143225121449587,6.029961742435685,15.321479749956124,0.15568131724226594,6.130381701029446,-0.011657829883031564,1.243852603118985,0.002230442993298847,-0.011421135157054422,1.266157849431794,0.002962333934026276,0.675
14.544429312997412,0.13245116348712246,6.0482691342144514,15.290197625989077,0.15533989189856243,6.117725619498691,-0.011711709073008367,1.2512472785595554,0.0021813583346553277,-0.011402356109389672,1.2621023027035432,0.0029647218679760847,0.6775
14.761164292979302,0.13340608818717642,6.083655764805902,15.266673662741539,0.15509686849130166,6.108299592915531,-0.011778586024266506,1.2629378974415804,0.00224054601222086,-0.011388162916797015,1.2590421879805833,0.00296651262281714,0.68
15.037429623415134,0.13348889897166266,6.141650472100583,15.251823528841117,0.15496280149252809,6.102478391805311,-0.011791539475115517,1.2791883963204782,0.00237816269298581,-0.011379097693704175,1.2570939821157698,0.002967640298693299,0.6825
15.349575367656914,0.13698258109272793,6.218834235134152,15.243508000409758,0.1549104027970599,6.0993703514258115,-0.011937472086068334,1.2985848272672649,0.002120277815622937,-0.011373908301008633,1.2559857311656686,0.0029682685348141114,0.685
15.671331186085942,0.14029742565931233,6.301111392411958,15.24265205372825,0.15495028527311128,6.099353173285563,-0.01208491964301214,1.3191808216487868,0.001923539641628712,-0.011373163319906105,1.2558400826456964,0.002968325986107711,0.6875
15.89325742923835,0.14436843869398328,6.34829275524462,15.248939921586123,0.15507770571378474,6.102290196297983,-0.012249298174439585,1.3322874602123014,0.0015412373456383096,-0.01137670466471355,1.2566224867551514,0.0029678337534592655,0.6900000000000001
16.008161887234643,0.1464584100994026,6.364526738525439,15.261959218926874,0.15528673902596,6.1080046373693,-0.012346939365110148,1.3385679579651186,0.0013502385786443023,-0.01138432082842614,1.258287023458905,0.0029668189007553795,0.6925
15.97394786420797,0.14520855691939683,6.344958046117666,15.281210459206754,0.1555704131116153,6.116283696621974,-0.012306456260459023,1.3355734391053566,0.001547185657930349,-0.011395749299708222,1.2607768940619324,0.0029653143062823234,0.6950000000000001
15.837619495331506,0.14527588855379042,6.308715185200981,15.306117406835002,0.15592085398793137,6.126883012331769,-0.012309824329433689,1.3267803377519813,0.0015015860570584732,-0.011410679562685943,1.2640250282956396,0.002963358487234121,0.6975
15.725571658472429,0.14281170537892132,6.2941215756564866,15.335381372929975,0.15632133421492247,6.139259542083848,-0.012225982287739726,1.3214163700048294,0.0017805530012145621,-0.0114283596046238,1.2678687473466808,0.00296104668017829,0.7000000000000001
15.687166732974468,0.14090295198316666,6.297782996806689,15.369450405659821,0.15677677058137462,6.153593965201449,-0.012155394845651379,1.3208594590021605,0.002024889692938391,-0.011449084104103023,1.2723722365856829,0.0029583389679775267,0.7025
15.791633818268352,0.14203142916443076,6.335958758171802,15.407119971708457,0.15727176562862974,6.169383409606894,-0.012224865216293781,1.3297337721783278,0.001962761529909348,-0.011472143152741652,1.2773819745938295,0.0029553251497801813,0.705
15.971495534248414,0.14357797235417002,6.40212773881957,15.447624518828661,0.15779645117321972,6.18630762369407,-0.012318393282921598,1.3446040942931914,0.0018761517098594372,-0.011497080613445974,1.2827993687047654,0.0029520626701631018,0.7075
16.135241927586943,0.14489965785868064,6.478141887154582,15.4901814551272,0.15834086747709206,6.204040275020253,-0.012441127913631299,1.3597230923573298,0.0018090762916951758,-0.011523419122375735,1.288521132780428,0.002948612231242384,0.71
16.23278051036552,0.14731402182628137,6.535667893471441,15.534003893265083,0.15889512907328085,6.222254322103977,-0.01261233369845435,1.3702360130610487,0.001664651405913597,-0.011550668032117692,1.2944409861389907,0.0029450368713688562,0.7125
16.226710542932484,0.14898554288598329,6.566414818791449,15.5783132986288,0.15944958582397825,6.2406273097900575,-0.012699324590471761,1.3738397820354284,0.001544654346175733,-0.01157833204800935,1.300451514877622,0.00294140089556093,0.715
16.17304967165085,0.14812367352980627,6.578057147427698,15.62235187301945,0.15999497651232958,6.258846511262804,-0.012675788494914844,1.3737018703673294,0.001692812688514926,-0.0116059203668799,1.3064461541063506,0.002937768683040577,0.7175
16.095603276523775,0.14560340360057997,6.575401216537985,15.664013034829996,0.1605056824975997,6.276043938975633,-0.012588678392448559,1.3712125774865864,0.0020485425192455437,-0.011632086961596627,1.3121323516519063,0.0029343181394743782,0.72
16.074359636780034,0.14312119967269593,6.584280126333825,15.705394281754916,0.1610076315626878,6.2930872826832935,-0.012529346013910822,1.3721486612186045,0.0024125180931281118,-0.011658122891179958,1.317790514299768,0.0029308798760154407,0.7225
16.12852338162963,0.14443180865126068,6.621541096924719,15.744493731713533,0.16147669992024563,6.309153513240716,-0.012644262501783129,1.379047129321396,0.0022798679124635176,-0.011682745467659466,1.323141734706847,0.0029276241053670694,0.725
16.228768116384316,0.14393672289748605,6.677177249223847,15.780746977936609,0.16190645744048088,6.32401368754576,-0.012631952399241803,1.3895011427073196,0.002379898313123503,-0.011705572920179435,1.3281027858379557,0.0029246027061919635,0.7275
16.334450720871658,0.14404572823817238,6.732803473116064,15.813661208134988,0.16229142609777022,6.337469005369881,-0.012662671758234517,1.3999409529007762,0.0024534718678366936,-0.011726270958696269,1.3326007328608758,0.002921861446173871,0.73
16.438819132898452,0.14439303603907305,6.782211592787774,15.842821851914522,0.16262713903045375,6.34935333135639,-0.01272530043688369,1.40939008341278,0.0025431034725347007,-0.011744558739347561,1.336574257681471,0.0029194390534029216,0.7325
16.51859977359741,0.14487772475095007,6.816616931251585,15.86789756119947,0.16291017837517208,6.359535023856559,-0.012786805071888462,1.4161501220056372,0.0025702741926499897,-0.011760213305089189,1.3399746495044589,0.0029173665016709585,0.735
16.578373967655352,0.14692129903243217,6.842280424958403,15.887772724520453,0.1631276224291322,6.36755977374519,-0.012887496636465334,1.421340842139266,0.0024036470243033515,-0.011772515194310273,1.3426451450785721,0.002915741008849002,0.7375
16.641650938531203,0.1490947317485043,6.86426157477214,15.904160624852448,0.16330089081325644,6.374137196459962,-0.012967461327033449,1.426307979812221,0.002213888215992652,-0.011782560627019791,1.3448242501106773,0.0029144169552579894,0.74
16.699993872512703,0.14982770638166437,6.88520330202777,15.915997666266655,0.1634176616328063,6.378833854083007,-0.01299560730088572,1.43095114082511,0.0021670614150196324,-0.01178967477142328,1.3463650298438279,0.0029134850517485537,0.7425
16.708566678052165,0.14943367437017863,6.890963533098226,15.923295411342714,0.16347863793643358,6.381658399184542,-0.012989586272380725,1.4320304626385731,0.002218185825250128,-0.011793874853226128,1.3472712345156614,0.0029129433167274835,0.745
16.688633009159705,0.1479661335059843,6.878732535068703,15.926145750687187,0.16348545389929442,6.38265207109962,-0.012942681797157646,1.429910083454177,0.0024256687631098338,-0.011795233115380256,1.3475586478466612,0.0029127821298213304,0.7475
16.64404385053362,0.14664177915497326,6.856467116060417,15.924715174825867,0.1634405995852006,6.381886320044002,-0.012913625366854758,1.4255932434948464,0.0026030376711368513,-0.01179387194138949,1.3472540208501913,0.0029129849029321626,0.75
16.59640936104243,0.14741734662416445,6.830484444114763,15.919237741312106,0.16334733334110108,6.3794599311603735,-0.012950399815439443,1.4205632103249781,0.0024746231530499083,-0.011789958041013904,1.3463937977612874,0.002913528895217194,0.7525000000000001
16.56112764861463,0.15164873318039082,6.808406887532876,15.910088022204029,0.16321056822227814,6.375529090794399,-0.013085631583746331,1.4164330420959834,0.001951219032905974,-0.011783747498534005,1.34503391278295,0.0029143792359943694,0.755
16.541455592521483,0.1485539958798996,6.786133503011595,15.897570570786641,0.16303431930389695,6.370220825809388,-0.012951687892673869,1.4129109513425002,0.0022981418841590794,-0.011775450338685765,1.3432202887505154,0.002915507118088694,0.7575000000000001
16.552694838497526,0.14713449881645052,6.77100587962783,15.882020258113087,0.1628229231258554,6.363674332961495,-0.012923642562143005,1.4112485251446278,0.0024781804226030337,-0.011765293761219311,1.3410025940427701,0.002916881383087917,0.76
16.577042177901482,0.1472012155410099,6.755277728448353,15.863853368776066,0.16258166251216472,6.356062078289331,-0.012943591205262447,1.4099605723278628,0.0024900980506769262,-0.011753553652563462,1.3384410893566745,0.0029184643697654166,0.7625000000000001
16.59141722066909,0.14800965624993975,6.74162015205706,15.843509092603213,0.16231605993995676,6.347565778707102,-0.0129586538797381,1.4087129969658483,0.0023638701004617202,-0.011740516712469784,1.335598369093515,0.0029202170423796724,0.765
16.57259896096847,0.14836325177204251,6.716251291582948,15.821440398223501,0.16203176964704472,6.338372688219994,-0.012939901858920863,1.404938744583389,0.002300559525970752,-0.011726474322853606,1.3325380155788984,0.0029220998617285636,0.7675000000000001
16.513713949860772,0.14826923677171042,6.679393358872409,15.79810532229634,0.1617344739573873,6.328672039293585,-0.012902175425965116,1.3984239673483498,0.0022602840030892385,-0.011711716952790809,1.3293233722007998,0.0029240735740587685,0.77
16.41943092353321,0.1476942883656029,6.640731860737052,15.77395880418631,0.16142978538798028,6.3186516931137175,-0.012845099799836762,1.390281016101553,0.0022530597449924006,-0.01169652916227576,1.3260164494771982,0.00292609990773377,0.7725
16.34944769050833,0.14472393953869284,6.6167594361483975,15.75017611931873,0.16113208844881027,6.308796540577794,-0.012693840872539348,1.3844918790568663,0.0025599468329795404,-0.011681640384380082,1.322775957551015,0.0029280817917276794,0.775
16.30397852787248,0.1433747363470031,6.60564356584992,15.725743312514677,0.1608289912201083,6.29868846533332,-0.012606324353615691,1.381031186398187,0.002666998285024759,-0.011666412485159646,1.3194631141986666,0.0029301038894637248,0.7775
16.301890857957936,0.14281911862565674,6.6066794844640935,15.701760172924825,0.16053388789274367,6.2887809220419655,-0.012544023110911578,1.3806581101348847,0.0026552649122707265,-0.011651523451682997,1.3162253528034993,0.0029320763125542017,0.78
16.31245729801246,0.14275083733603458,6.605794700786787,15.678601921616206,0.16025129528592993,6.2792284569791885,-0.012507053448543914,1.3807849667480059,0.0025850579597990688,-0.011637197089353095,1.3131112658777297,0.002933969703769645,0.7825
16.296674467086028,0.14273928955334794,6.593783190274962,15.656610719182158,0.15998529672063533,6.270171831809817,-0.012494578443389054,1.3787054963397012,0.0025239348549669326,-0.011623635521367632,1.3101646883111413,0.0029357577539239886,0.785
16.205601838123748,0.1425789869400022,6.562978675284985,15.636091961583308,0.1597394974183688,6.261736478886518,-0.01247619903774015,1.3716865806348186,0.0024456835647501556,-0.011611017603468532,1.3074243604652418,0.0029374173765439764,0.7875
16.021093887762653,0.14247631384490775,6.50841964435024,15.617311363228733,0.15951698999175723,6.2540312856095746,-0.012454457490880753,1.3584011191273482,0.0023112782062902413,-0.011599497770197417,1.304923686303643,0.0029389288202646495,0.79
15.804494565419398,0.1419513563072408,6.447159805646719,15.60111398568461,0.1593279536239912,6.247404321228217,-0.012380135965428925,1.3433698954911473,0.002213581500545457,-0.011589586761297881,1.3027734514380696,0.0029402255590463716,0.7925
15.585884117541847,0.14214131112796638,6.382034566007729,15.586382370462623,0.15915846239867648,6.241392776269739,-0.012324254503276224,1.3279449131995142,0.002026790497687091,-0.011580590645846484,1.300822719296005,0.0029413995684986335,0.795
15.390894870252568,0.1395388820507427,6.322118005516231,15.573923729066326,0.15901818761161776,6.236328737651907,-0.012166056451505747,1.3139587365731549,0.002174351140215113,-0.011572999625922955,1.2991778108470038,0.0029423870060224003,0.7975
15.280994534605554,0.1384896015225168,6.292323684926175,15.56383229532251,0.15890803860322142,6.23224965799129,-0.012087746986390457,1.306653900555366,0.002179840479989168,-0.011566866950929055,1.2978501172865602,0.0029431815117513,0.8
15.228978354800452,0.13769965530151762,6.279717798806244,15.556159120171607,0.1588283835854394,6.2291750379817445,-0.012035566615908412,1.3034488448312367,0.0022150614390322792,-0.011562220851453546,1.296845606939357,0.0029437799520053484,0.8025
15.20114497431298,0.13777726001359616,6.27795346542977,15.550913338146941,0.15877906942504005,6.227106975596408,-0.012038517028495607,1.3023483503127091,0.0021571841015000422,-0.011559065264447738,1.2961649882621564,0.002944182302184968,0.805
15.179260832127895,0.13835905645030122,6.280782407094001,15.548064003385324,0.15875944868461828,6.226030955113923,-0.012061474035569737,1.3019564001592956,0.002072802190906365,-0.011557380808018372,1.295803925352669,0.002944391504895428,0.8075
15.155304164362429,0.13843938725470373,6.278755336286833,15.547542445604108,0.15876841320351026,6.2259168544048,-0.012067980280037225,1.3009940440399215,0.0020578948242894147,-0.011557125996426826,1.295753303883969,0.002944413304598237,0.81
15.095906734648503,0.13908347271182797,6.266485365259173,15.54931214168635,0.15880525708154564,6.226747855328364,-0.012105837541896166,1.2975060469033697,0.001951258604588097,-0.011558279853262092,1.2960084848184987,0.002944250663344272,0.8125
15.055952890383457,0.1404163954114711,6.258700772272626,15.553032621496854,0.1588655526779117,6.228381589260028,-0.012157509721732391,1.2952165473566941,0.0017717796027015337,-0.011560635236421873,1.2965244247984067,0.002943930859720158,0.8150000000000001
15.037608323116585,0.14263304096294946,6.257771825909423,15.558682250673431,0.1589488055984549,6.2308075430069785,-0.012245900588049807,1.2945237322787297,0.0015148533800515055,-0.011564180810866496,1.297298617043226,0.0029434554363488344,0.8175
15.059161308600798,0.14226660308041297,6.270421394588043,15.566074466492175,0.15905251564928194,6.233947170888252,-0.012246267855514817,1.2969509955377452,0.0015473434678897923,-0.011568803888617914,1.29830656218715,0.002942839163625761,0.8200000000000001
15.11617139013751,0.14270185731746082,6.291671258201122,15.575002506165735,0.15917395851102592,6.237713738176639,-0.012276167751441427,1.3015437194196064,0.001514391807969492,-0.011574378954507204,1.2995209874671714,0.0029420984557708644,0.8225
15.199196416252914,0.14244569925073527,6.3187503424745115,15.585243667765518,0.15931024118011133,6.2420141098414215,-0.012273192656227764,1.307739808937408,0.001584199672361451,-0.011580770072657216,1.3009123655089347,0.0029412510745484895,0.8250000000000001
15.281590294952984,0.1427747833007344,6.3462020804896975,15.59656366719802,0.15945835796312036,6.246750573940713,-0.01229824866588943,1.3139049068478614,0.0015904080226121736,-0.011587833417792822,1.3024494603689336,0.002940315815414358,0.8275
15.344839865295048,0.1429318426234822,6.370200515066331,15.608392204964083,0.15961121497133984,6.251686885959674,-0.012324823692360827,1.3190284269798649,0.0016168887987066433,-0.011595216093110202,1.3040556184163332,0.002939338991998687,0.8300000000000001
15.388977526638874,0.14383338052273617,6.386425711495834,15.621111441422375,0.15977342904425082,6.25698037495931,-0.01237048703480749,1.322615202334869,0.0015524718919100282,-0.011603154363834528,1.305782172466189,0.0029382894554544608,0.8325
15.422081962082812,0.14367773361403777,6.397354330517773,15.634188240318615,0.15993842535977226,6.2624106012630865,-0.012374501058127048,1.325261044277075,0.0016164443993711898,-0.011611317055989204,1.3075571882229435,0.002937210702641117,0.835
15.43612594681929,0.14295628647383868,6.401734457326899,15.647385149034907,0.16010328755040676,6.267879481922463,-0.012354314647746913,1.3264526624321407,0.001708942094670614,-0.01161955530329461,1.309348329011824,0.0029361223024948853,0.8375
15.465933718844928,0.1429139568658408,6.411195411819709,15.660473862398927,0.1602652423374052,6.273292940365355,-0.012357865199587202,1.3288072733050913,0.0017755340032459977,-0.011627725382691523,1.3111243711066896,0.002935043186878575,0.84
15.51825055289374,0.1424309960300946,6.4267011266738665,15.673238759129063,0.16042170094907854,6.278562351187771,-0.012348601661773212,1.3325746545288266,0.001891000697518299,-0.011635691093053019,1.3128557209132201,0.0029339913341483452,0.8425
15.58661894824698,0.1421858830769181,6.447002079899085,15.685480089275124,0.16057029562232797,6.283605835192999,-0.012363061595423792,1.3373534121696502,0.0019932919547920253,-0.011643325935405215,1.3145148896754701,0.0029329834755546804,0.845
15.685666665584723,0.14355342729498732,6.475695051218166,15.696624359321707,0.1607041129949,6.288187502315671,-0.012444152114466409,1.3442823431357938,0.001921683627777549,-0.011650269561083483,1.3160235490798426,0.0029320672987456185,0.8475
15.815467627498409,0.14498530507571947,6.514384062184672,15.70731425585332,0.16083113117135625,6.292573351030545,-0.012535184746115605,1.3534197940495978,0.001864819326891909,-0.011656922393604774,1.3174687493325956,0.0029311899120476764,0.85
15.950723738140827,0.1455639177580686,6.5535824370413165,15.717007620052875,0.16094485539430853,6.296540657540891,-0.012601157905888014,1.3628116599579962,0.0019002310427080466,-0.011662944394079304,1.3187765810113596,0.00293039632062691,0.8525
16.084391895217585,0.14649731311595862,6.5902645618104145,15.725590893672724,0.16104404577245884,6.300043619087226,-0.012677859719459809,1.3719177567527705,0.0019184480271753452,-0.011668263807924994,1.3199314541031189,0.0029296960683769554,0.855
16.200507178452714,0.14738884100525224,6.619957108939956,15.732975639981369,0.16112777855858426,6.303046850220447,-0.012737308918730405,1.3795351506251228,0.0019214339732498598,-0.011672825091556625,1.3209213061137153,0.0029290965445459296,0.8575
16.32360742065194,0.1482562321463983,6.651289825035911,15.739098941774731,0.16119544720382445,6.305525517716537,-0.012798039904901352,1.3876115209042907,0.001916626913657015,-0.011676589199532699,1.3217376656788316,0.002928602938108616,0.86
16.41829165019483,0.14845179862907354,6.673680461783524,15.743923305875647,0.1612467575833298,6.3074652743960815,-0.012835280178611375,1.3935517792613537,0.001967556352701149,-0.011679533520039356,1.322375639316842,0.002928218240676591,0.8625
16.527699577509477,0.1489544242179126,6.699284954825934,15.747436094618067,0.16128171772815955,6.308862000994775,-0.012872253029592775,1.4004107466686346,0.0020015046540637982,-0.011681651475007762,1.3228338248143778,0.00292794329606023,0.865
16.616810400013833,0.14982119936108002,6.719773912402752,15.749510130111528,0.16129893293333075,6.309664308672547,-0.012913351467372903,1.4058289624918516,0.0019692001133333205,-0.011682864982856664,1.3230952739454065,0.002927788411513717,0.8675
16.70060287809984,0.15108793613620602,6.73752654459653,15.75049627092513,0.16130283800751097,6.310017860476721,-0.012973718970574335,1.410633494121992,0.0018824902328095448,-0.011683396176006873,1.3232083311804226,0.002927724047958051,0.87
16.767087780365646,0.15149690354143525,6.748934524899309,15.750269419913177,0.16129204763549007,6.309871997563292,-0.012989275082599385,1.4142123855212618,0.0018730798375784987,-0.01168316866157938,1.3231564223209216,0.0029277602481055176,0.8725
16.801612054469768,0.15172282345439925,6.7523653957815,15.748901801143681,0.1612675747497949,6.309257343482812,-0.012990657957333842,1.4157949303023376,0.0018604205867824657,-0.011682229892953174,1.3229499078554763,0.0029278906134888594,0.875
16.802945583898342,0.15153836678116775,6.743174231978554,15.746481967994864,0.1612306192504754,6.308211168008402,-0.012972063562083849,1.4148274838689685,0.0018801216847664718,-0.01168063747455077,1.3226013560982937,0.0029281073906108172,0.8775000000000001
16.758792545361885,0.15109208380037217,6.723038732095702,15.743112305494584,0.16118253639869795,6.306776353017266,-0.012936819401955941,1.410933988738211,0.001902304637269074,-0.011678457485366828,1.3221251770973732,0.002928401699503043,0.88
16.68476893901737,0.15096320334783914,6.69872342423667,15.738906402910722,0.1611248039374224,6.305000306849288,-0.012910173379428624,1.4054162536089525,0.0018600560486771735,-0.011675762738046814,1.3215372425205139,0.0029287637710211545,0.8825000000000001
16.58067735100028,0.14936193759310717,6.670283293359327,15.734098021191052,0.16106035301758737,6.302979907216349,-0.012824378207354901,1.398328094296804,0.00197194081266095,-0.011672700817886267,1.3208696794485542,0.0029291739351649275,0.885
16.454632253975543,0.14809595600972503,6.6355529905039825,15.728616437217642,0.16098837959870568,6.3006863577214585,-0.01274923845577554,1.3897725181831262,0.002042080696470555,-0.011669228512306212,1.32011311939825,0.002929637829246186,0.8875000000000001
16.317924877104915,0.14651283550514063,6.598060600502469,15.72267579378483,0.16091154453721992,6.298208254496529,-0.012667615531992462,1.3806878132876663,0.0021496299497970723,-0.011665480361667839,1.319296841454221,0.002930137545206106,0.89
16.169235448238073,0.145587834446394,6.559188233701521,15.71640747212422,0.1608314825971067,6.295599970152631,-0.01259757885903592,1.3710785116865027,0.002149994725513742,-0.011661538707989137,1.3184387665307225,0.0029306621184435515,0.8925000000000001
16.04374211896486,0.1441306424664234,6.5292721574866235,15.709941002978784,0.16074979121681748,6.292915025619072,-0.01252244261828193,1.3633015902355874,0.0022471970787507935,-0.011657484331846319,1.3175564684615255,0.0029312008164735933,0.895
15.937869934514293,0.14244915450976683,6.508904531079969,15.70340177385188,0.16066800300207001,6.2902051475541665,-0.012453415100074947,1.357236165658839,0.002379303771661587,-0.011653395059737967,1.3166668710770062,0.0029317433241586137,0.8975
15.874744731389288,0.14156476484489147,6.503092625849376,15.696908936385348,0.16058756082105574,6.287519408782279,-0.012422469175568954,1.3542995260780926,0.00244514011660348,-0.011649344511575926,1.3157859760733739,0.002932279909010912,0.9
15.862799523817001,0.14124248214664095,6.509569429920604,15.690775824981031,0.16051227101693888,6.284986938388778,-0.012406213514773518,1.3547051305618654,0.002459031901865776,-0.01164552681030684,1.3149559733303626,0.002932784931672055,0.9025
15.87282468454588,0.14085613101566935,6.519272519053733,15.68469681354641,0.16043835505463516,6.2824813771857295,-0.012403002516013104,1.3562082700702704,0.002493220863756432,-0.011641750844586702,1.314135301220479,0.002933283712999405,0.905
15.902982701392782,0.141152152755294,6.533384490064698,15.678963528593044,0.16036933108362111,6.280122754012967,-0.01242347031348965,1.3589014458183255,0.0024550359375483327,-0.011638196982989015,1.3133631488477888,0.0029337524666857248,0.9075
15.905979784444147,0.141018237583239,6.539732559086425,15.673654406338525,0.16030609987948793,6.277943069186421,-0.012437571591331555,1.3596821850571914,0.00245919474395375,-0.01163491284986447,1.312649843003991,0.0029341849775342066,0.91
15.879276440668786,0.1418947849402222,6.535360342521493,15.668834987673584,0.16024939658053033,6.275968950605356,-0.012477905483494743,1.3581643538277515,0.0023392360449694294,-0.011631938035561987,1.3120039605881884,0.0029345761029804986,0.9125
15.820497665221778,0.14191733084639496,6.520701543239795,15.664557399387924,0.1601997858027534,6.274221447894965,-0.012470090818379223,1.3542713222657319,0.0023024560964439757,-0.011629303822878021,1.3114322703086472,0.0029349218048807424,0.915
15.747177707486966,0.14172585069557694,6.4990221468062055,15.660860113769907,0.16015766023983039,6.272715942178106,-0.01244359222137261,1.3490368680673748,0.0022816105313416706,-0.011627033076015045,1.3109397096792772,0.002935219160023497,0.9175
15.686360412180358,0.14198826539312978,6.477032835219101,15.657767978091005,0.16012324262122657,6.271462167870823,-0.012431030419952983,1.3442214076854546,0.002199026274074666,-0.011625140286120904,1.310529395973839,0.002935466350351481,0.92
15.65258820625468,0.1421127231573486,6.462613775334862,15.655402311422414,0.16009793580489368,6.27050967171143,-0.012428625598088064,1.3412886662563914,0.002164616184655609,-0.011623699878747722,1.310217472137294,0.0029356536475402015,0.9225
15.652144016276763,0.1422414142190272,6.458767315484651,15.653523494920659,0.1600787220692249,6.2697590008293105,-0.012425929908403091,1.340773151509785,0.0021210177156564367,-0.011622562496822376,1.309971448423889,0.002935800843541536,0.925
15.666046440169138,0.1425066176336597,6.458410695548801,15.652246448087691,0.16006692772320313,6.269257066221114,-0.012428325079969249,1.3411785123381506,0.002075769654836672,-0.011621798802329372,1.3098066532168933,0.0029358986923959662,0.9275
15.681762347346332,0.1424513516945938,6.4594012084311,15.651547095688617,0.16006218002131947,6.268993420588446,-0.012429210216651717,1.3417614364665298,0.002082337554315242,-0.011621393326921747,1.3097196985913073,0.0029359493046971713,0.93
15.692062910116244,0.14264954657800138,6.459123612813395,15.651391360875529,0.16006398841495742,6.268953516543415,-0.01243814793176902,1.3419858824490811,0.002070461765470159,-0.011621324479124461,1.3097058686250662,0.0029359555895622264,0.9325
15.695344371984993,0.14312183560791936,6.457085138220267,15.65173643477873,0.16007176140289642,6.269119239764429,-0.012452538253256496,1.341855358638053,0.002018989740816621,-0.01162156531813266,1.3097592877868647,0.0029359211523817697,0.935
15.687253235652815,0.14327124820112744,6.453250599356235,15.652532165845813,0.16008482469513458,6.269469490642839,-0.012460082523335653,1.3411620999326068,0.0020028265701432586,-0.01162208440186484,1.3098731053450174,0.002935850183197049,0.9375
15.688045360099165,0.14316162017272996,6.4548710367242474,15.653708913724437,0.1601022734290777,6.269975177373913,-0.012460573264201311,1.3414504022638494,0.0020276435771916105,-0.011622838233110016,1.3100378537638444,0.002935748453775494,0.9400000000000001
15.692492736750825,0.14318755870962113,6.457730149315927,15.655220226246737,0.16012349563347578,6.270616838775139,-0.012462711990202834,1.3420006129917217,0.0020176621133811937,-0.011623797741349882,1.3102472036929713,0.002935619825010367,0.9425
15.712314628141304,0.1433996139725241,6.46432332604081,15.657004479332588,0.1601477029512544,6.271368813027594,-0.012468123848706252,1.3434775760887132,0.002005794756482534,-0.011624924469733976,1.310492788846529,0.0029354693888153207,0.9450000000000001
15.7425105140288,0.14344267387257933,6.474147104914077,15.658997473642273,0.16017408526859925,6.272204440318959,-0.012464999929602896,1.3456518836436362,0.0020192432709932053,-0.011626178389235228,1.3107659040373916,0.0029353024381814823,0.9475
15.781847840402165,0.14326151658821562,6.486746797329785,15.661135276037431,0.16020184563242879,6.27309723678508,-0.01246353156893405,1.3484122388451314,0.002063140442321676,-0.011627519663963214,1.311057888676431,0.0029351242349963816,0.9500000000000001
15.82224819423449,0.14348962579332789,6.498621138120122,15.66335567504128,0.16023021797018946,6.274021494705392,-0.01247833094146551,1.35109546302907,0.002058585463401764,-0.011628909559249315,1.3113603239764648,0.002934939890809563,0.9525
15.855869276208418,0.1436068738233419,6.508411327112594,15.665599543049264,0.16025848345420568,6.274952842673176,-0.01247589312016816,1.353316090152897,0.002063714822171381,-0.011630311294051197,1.3116652180585964,0.0029347542547945977,0.9550000000000001
15.879452916660806,0.14457201410099996,6.511443681044777,15.667744103862809,0.16028515309471694,6.275840699881516,-0.012517433599828057,1.3543814326302699,0.001963791082026707,-0.011631648538200671,1.3119559853925815,0.0029345773938020178,0.9575
15.900643920883583,0.14520921893417452,6.5146733739937535,15.669875632624247,0.16031130531284257,6.276720822386628,-0.012547105222478995,1.355483073829715,0.001907692157524079,-0.011632975034711187,1.31224431301224,0.002934402197729771,0.96
15.91136735018073,0.14578062805348568,6.514166417685504,15.671885062229062,0.16033563459683758,6.27754839138486,-0.012570171569740267,1.355820696350496,0.0018521682095346311,-0.01163422309212595,1.312515496948613,0.002934237584571797,0.9625
15.927084361795574,0.146220021879281,6.51425547778725,15.673736337560907,0.16035773569821976,6.278308765298444,-0.012583892517168386,1.3563790730067566,0.0018034518634776173,-0.011635370479894973,1.312764715430434,0.0029340864672333425,0.965
15.939555485610946,0.1461849245462484,6.513786736986999,15.675401073026375,0.16037730259786645,6.2789905030586395,-0.01257479782616121,1.3567829900878279,0.001800022157150841,-0.011636399793772604,1.3129881971213009,0.002933951118075319,0.9675
15.956107224173438,0.14631547722565183,6.5171579432766595,15.676858927980248,0.16039413192162996,6.279585511058039,-0.012579675675648062,1.3577649146536632,0.0017970810079840555,-0.011637298686130854,1.3131832709559614,0.002933833138767998,0.97
15.965546653894462,0.1458758576980028,6.518379190750012,15.67809777905719,0.16040812381743974,6.280089105993902,-0.012562643108305538,1.358227697778211,0.0018483328620690145,-0.011638059966658837,1.3133483877736276,0.0029337334473745072,0.9725
15.962383047942414,0.14553363507464792,6.515917912930944,15.679113689663385,0.16041928032439057,6.280499993899737,-0.012549363107315475,1.3578459781593146,0.0018840658013760533,-0.011638681573780311,1.3134831138189094,0.0029336522826435923,0.975
15.934951349881688,0.14554258017637497,6.5076714145057375,15.679874060547256,0.16042725317973963,6.2808050549610615,-0.012548830337635595,1.3558843952769082,0.0018777508717351692,-0.011639143620423035,1.3135831409863004,0.0029335922375209834,0.9775
15.897515251478838,0.1453031372755698,6.496951895372092,15.680470297250778,0.16043321082191828,6.28104233769473,-0.012531768253389017,1.3532628374538644,0.001898830733725525,-0.01163950343028089,1.313660943993747,0.002933545703206267,0.98
15.854129732833536,0.14456360098075405,6.485941337356438,15.680877471425784,0.16043689610564932,6.281201869029644,-0.01248954546029598,1.350424619428448,0.0019530890814506642,-0.011639745890258098,1.3137132519978492,0.0029335146421049815,0.9825
15.817031655036569,0.1439942735447311,6.477416870302546,15.681120045517957,0.16043865322349712,6.281294037953853,-0.012460297555454617,1.3481832144797852,0.0019981886878049507,-0.011639886614916961,1.3137434724623531,0.0029334969584030243,0.985
15.789377159996835,0.143161545417539,6.472335298122059,15.681227783935498,0.1604388871431511,6.281331394368469,-0.012419088856748922,1.3467184303985023,0.002074254234200347,-0.011639944484711038,1.313755721627861,0.0029334901272589703,0.9875
15.787133612345974,0.14308573153753323,6.47348603789195,15.681234736172769,0.16043805024182403,6.281328223508201,-0.012423839750011616,1.3469361722426445,0.0020844286323222425,-0.011639941002044431,1.3137546842181806,0.0029334912807772485,0.99
15.78945977812811,0.14294186487831917,6.4763379875258895,15.681178122552812,0.16043662786749496,6.2813000809324775,-0.012428412727040376,1.3474953574981974,0.002098347385376229,-0.011639899589169047,1.3137454605404415,0.0029334973015736326,0.9925
15.800492848330055,0.1432392004980731,6.48307132863046,15.681095556013101,0.16043510367128677,6.281262641682897,-0.0124537994578533,1.348789680893331,0.002069724527133758,-0.011639843853259123,1.3137331891323283,0.0029335050526744003,0.995
15.805689567272244,0.14328219840213974,6.487276339742319,15.681031575053904,0.16043403902609546,6.281234392833194,-0.012459096847443773,1.3494942586104508,0.002077307600972464,-0.011639801650347458,1.3137239299476842,0.0029335108410046226,0.9975
15.806551556510392,0.14363522261962286,6.4906156162783395,15.681021478814252,0.16043387483916147,6.2812299601343256,-0.012474356574744057,1.349910355180522,0.0020383053310924744,-0.011639795023097093,1.313722477044838,0.0029335117472553984,1.0

==> img/mbs_sim.dat <==
time, angle, actuation
0,0.0999999948249342,-0.0313667978143131
0.0025,0.099966575513062,0.0512905764231399
0.005,0.0998687786871005,0.129456804631373
0.0075,0.0997089125138932,0.204457599905357
0.01,0.0994891725261962,0.276638696395774
0.0125,0.0992116525963716,0.346194771909956
0.015,0.0988783513657529,0.413273022708937
0.0175,0.098491177227563,0.47799906353465
0.02,0.0980519526389815,0.540485983684918
0.0225,0.0975624180342646,0.600838257839034
0.025,0.0970242354569091,0.659153715006399
0.0275,0.096438991970729,0.715524658659778
0.03,0.095808202884281,0.770038572682251
0.0325,0.0951333148106453,0.822778606748588
0.035,0.0944157085779311,0.873823935369699
0.0375,0.0936567020020594,0.923250039844343
0.04,0.0928575525310364,0.971128940420069
0.0425,0.0920194597684071,1.01752939458111
0.045,0.0911435678825344,1.06251707115968
0.0475,0.0902309679075955,1.10615470641293
0.05,0.0892826999416204,1.14850224609722
0.0525,0.0882997552464499,1.18961697627518
0.055,0.0872830782541287,1.22955364476963
0.0575,0.0862335684839426,1.26836457464466
0.06,0.0851520823740502,1.30609977073703
0.0625,0.0840394350314238,1.34280702001775
0.065,0.0828964019036127,1.37853198639333
0.0675,0.0817237203756532,1.413318300435
0.07,0.0805220912952762,1.44720764443564
0.0725,0.0792921804294092,1.48023983312883
0.075,0.0780346198548181,1.51245289035469
0.0775,0.0767500092855972,1.54388312191887
0.08,0.0754389173400862,1.57456518486108
0.0825,0.0741018827496709,1.60453215332558
0.085,0.0727394155118056,1.63381558120613
0.0875,0.0713519979894885,1.66244556172218
0.09,0.0699400859593151,1.69045078406891
0.0925,0.0685041096101342,1.7178585872725
0.095,0.0670444744942375,1.74469501137168
0.0975,0.0655615624329232,1.77098484603793
0.1,0.0640557323781864,1.79675167673877
0.1025,0.0625273212322056,1.8220179285419
0.105,0.0609766446262175,1.84680490765143
0.1075,0.0594039976602923,1.8711328407624
0.11,0.0578096556054499,1.89502091231447
0.1125,0.0561938745694844,1.91848729972174
0.115,0.0545568921277952,1.94154920665201
0.1175,0.0528989279204531,1.96422289442568
0.12,0.0512201842166618,1.98652371160263
0.1225,0.0495208464477067,2.00846612182409
0.125,0.0478010837094126,2.03006372997637
0.1275,0.0460610492350574,2.05132930674463
0.13,0.0443008808396137,2.07227481162759
0.1325,0.0425207013361028,2.09291141448925
0.135,0.0407206189247535,2.11324951573105
0.1375,0.0389007275555481,2.13329876517866
0.14,0.0370611072646149,2.15306807979257
0.1425,0.0352018244847743,2.17256566033146
0.145,0.0333229323303666,2.19179900712388
0.1475,0.031424470856266,2.21077493513784
0.15,0.029506467290715,2.22949958858244
0.1525,0.0275689362412677,2.24797845533163
0.155,0.0256118798727106,2.26621638153148
0.1575,0.023635288055296,2.28421758684124
0.16,0.0216391384809611,2.30198568086813
0.1625,0.0196233967443817,2.31952368149038
0.165,0.0175880163846943,2.33683403592482
0.1675,0.0155329388824633,2.35391864558704
0.17,0.0134580936049579,2.37077889601427
0.1725,0.0113633976909751,2.38741569336992
0.175,0.00924875586430757,2.40382950931612
0.1775,0.00711406016248524,2.42002043630698
0.18,0.00495918956468758,2.43598825558798
0.1825,0.00278400949982904,2.45173252032918
0.185,0.000588371213003508,2.46725265628561
0.1875,-0.00162788903388002,2.48254808203393
0.19,-0.00386495095271417,2.49761834999402
0.1925,-0.00612301143580225,2.51246330785243
0.195,-0.00840228599928403,2.5270832773444
0.1975,-0.0107030104755219,2.5414792432724
0.2,-0.0130254429514075,2.55565303984492
0.2025,-0.0153698659262834,2.56960751384349
0.205,-0.0177365886310344,2.58334663522182
0.2075,-0.0201259494098431,2.59687551687597
0.21,-0.0225383180218901,2.61020029911708
0.2125,-0.0249740976793484,2.62332785469828
0.215,-0.0274337266111943,2.63626528139139
0.2175,-0.0299176789418493,2.64901917388358
0.22,-0.0324264647089539,2.6615947038442
0.2225,-0.0349606289173377,2.67399457902994
0.225,-0.0375207496268579,2.68621798669519
0.2275,-0.0401074351800252,2.69825964018819
0.23,-0.0427213207665429,2.71010903325823
0.2325,-0.0453630645760491,2.72174996765341
0.235,-0.0480333437997639,2.73316036917516
0.2375,-0.050732850713173,2.74431236227092
0.24,-0.0534622890224075,2.7551725463911
0.2425,-0.0562223706063364,2.76570241294101
0.245,-0.059013812749516,2.77585885520762
0.2475,-0.0618373359440125,2.78559474535091
0.25,-0.0646936623373628,2.7948595718659
0.2525,-0.067583514909451,2.80360013997659
0.255,-0.0705076174600733,2.81176133282791
0.2575,-0.0734666954704236,2.81928691460912
0.26,-0.0764614778603168,2.82612033379099
0.2625,-0.0794926996015146,2.83220546431869
0.265,-0.0825611050770111,2.83748721385683
0.2675,-0.0856674520124889,2.84191193672744
0.27,-0.0888125157641455,2.84542761734176
0.2725,-0.091997093729122,2.84798388793887
0.275,-0.0952220095471237,2.84953333035386
0.2775,-0.0984881145477927,2.85074820975198
0.28,-0.101795546471306,2.8511106111444
0.2825,-0.105136979302646,2.84899481893873
0.285,-0.108483810351325,2.81847992537308
0.2875,-0.111782845989845,2.74412995426033
0.29,-0.114974673077034,2.6219818021863
0.2925,-0.117997327983651,2.45400672879755
0.295,-0.120780964851699,2.22709065131126
0.2975,-0.123241636633318,1.93440296317874
0.3,-0.125299050315928,1.57660276614381
0.3025,-0.126877181310168,1.15315490978277
0.305,-0.127917847570113,0.678009237255192
0.3075,-0.1283934456406,0.174979237247393
0.31,-0.128309578949163,-0.328735793894271
0.3125,-0.12770331635426,-0.80577755984616
0.315,-0.126638493635786,-1.23037321165713
0.3175,-0.125197207493426,-1.58199764677588
0.32,-0.12346544599405,-1.8557943076584
0.3225,-0.1215250397414,-2.05159501104892
0.325,-0.119454559034927,-2.1683862623044
0.3275,-0.117320304974087,-2.22067679434358
0.33,-0.115173999807942,-2.2209810753971
0.3325,-0.113060659723158,-2.17573423477158
0.335,-0.111019894409804,-2.09023728769032
0.3375,-0.109085646220695,-1.96992979016375
0.34,-0.107285699361171,-1.82043718492044
0.3425,-0.105639818546429,-1.65073431009843
0.345,-0.104157205533583,-1.47305332214114
0.3475,-0.102839248461029,-1.29538288540073
0.35,-0.101684125198153,-1.12098882495788
0.3525,-0.100688779253439,-0.951321434345456
0.355,-0.0998490046517667,-0.78742609441725
0.3575,-0.0991603164351289,-0.629968653809178
0.36,-0.0986178940047073,-0.479144835716233
0.3625,-0.0982170850022506,-0.334818986296893
0.365,-0.0979534671252035,-0.196756348722468
0.3675,-0.0978228418057008,-0.0647314108588709
0.37,-0.0978212269169331,0.0614706540026382
0.3725,-0.097944849419463,0.182053911470623
0.375,-0.0981901380755555,0.297211769917364
0.3775,-0.0985537161556337,0.40712725242465
0.38,-0.0990323935726437,0.511993436743914
0.3825,-0.0996231323235731,0.612005847178586
0.385,-0.100322645302457,0.706885286129607
0.3875,-0.101127490052493,0.796714982430035
0.39,-0.102033592826003,0.880821560270943
0.3925,-0.103036196081242,0.958831384050782
0.395,-0.104129581045963,1.03024415806738
0.3975,-0.105305822349869,1.09344843882354
0.4,-0.106552620884325,1.14453156199845
0.4025,-0.107852254143095,1.17895724709622
0.405,-0.109183237225056,1.193921926301
0.4075,-0.110522297515527,1.18826691164523
0.41,-0.111845474341899,1.16172906013843
0.4125,-0.113128798770488,1.11460532602751
0.415,-0.114348887650289,1.04768530386449
0.4175,-0.115483523685196,0.96224279054283
0.42,-0.11651217752545,0.859981752357983
0.4225,-0.1174163855227,0.742863427695273
0.425,-0.118179969886306,0.61287964536136
0.4275,-0.118789348499118,0.472145833654399
0.43,-0.119234267069418,0.323386351255406
0.4325,-0.119508783343958,0.170208320003966
0.435,-0.119611985963586,0.0168981554212799
0.4375,-0.119548182669994,-0.132006822461333
0.44,-0.119326563129977,-0.272158777595186
0.4425,-0.11896041564239,-0.399810606942768
0.445,-0.118466021015665,-0.512171148683542
0.4475,-0.117861475847932,-0.607537501797006
0.45,-0.11716578345684,-0.685067500463276
0.4525,-0.116398335344234,-0.744424002821214
0.455,-0.115578596563467,-0.785591899185424
0.4575,-0.114725798951924,-0.808863902445394
0.46,-0.113858599517197,-0.81486259408169
0.4625,-0.112994740118144,-0.804532841828777
0.465,-0.112150746218098,-0.779102081008118
0.4675,-0.11134168395594,-0.740023581577036
0.47,-0.110580979425414,-0.688916195527836
0.4725,-0.109880295001833,-0.627509284494591
0.475,-0.10924945416328,-0.557596593242597
0.4775,-0.108696408196749,-0.48099728128138
0.48,-0.108227244013906,-0.399517460370191
0.4825,-0.107846237223949,-0.314905877350037
0.485,-0.107555951986568,-0.228805726508719
0.4875,-0.107357377423153,-0.142715049943175
0.49,-0.107250077347677,-0.0579698152006828
0.4925,-0.107232326240851,0.024245739794517
0.495,-0.107301212537245,0.102868911586754
0.4975,-0.107452705125379,0.176922513286905
0.5,-0.107681693582862,0.245487200223364
0.5025,-0.107982022173299,0.307691795982375
0.505,-0.108346539082045,0.36272360599023
0.5075,-0.108767175640302,0.409852608106299
0.51,-0.109235059434496,0.448459319545338
0.5125,-0.109740656393453,0.478058153226699
0.515,-0.110273933715968,0.498313366830414
0.5175,-0.110824536761306,0.509048832617617
0.52,-0.111381975554063,0.510253980442304
0.5225,-0.111935818072996,0.502087356180001
0.525,-0.112475887511472,0.48487790599476
0.5275,-0.112992459766258,0.459123245288375
0.53,-0.113476456267679,0.425483955905782
0.5325,-0.113919626433192,0.384773200863339
0.535,-0.114314713759467,0.337941425875042
0.5375,-0.114655599882564,0.286056430095341
0.54,-0.114937421667485,0.230279458367826
0.5425,-0.11515665728064,0.17183808159728
0.545,-0.11531117806222,0.111996537285788
0.5475,-0.11540026388957,0.0520241340295406
0.55,-0.115424580870501,-0.00683746000392522
0.5525,-0.115386121866545,-0.0634067132556745
0.555,-0.115288112435988,-0.116592689666129
0.5575,-0.115134886850259,-0.165421569982463
0.56,-0.114931740330618,-0.209057793232566
0.5625,-0.11468476429488,-0.246819137338362
0.565,-0.114400671299806,-0.278185753846238
0.5675,-0.114086615834822,-0.302803582276932
0.57,-0.113750016454325,-0.320482714173476
0.5725,-0.113398384053393,-0.331191302436775
0.575,-0.113039160388897,-0.335045640009996
0.5775,-0.112679570185028,-0.332297097052739
0.58,-0.112326489332909,-0.323316677881102
0.5825,-0.111986330837599,-0.308577995670161
0.585,-0.111664949345464,-0.28863944014936
0.5875,-0.111367564360468,-0.264126232232267
0.59,-0.111098701667276,-0.2357129388693
0.5925,-0.110862152032914,-0.204106887823267
0.595,-0.11066094594495,-0.170032798243341
0.5975,-0.11049734294177,-0.134218839270357
0.6,-0.110372833983148,-0.0973842410349652
0.6025,-0.110288155293389,-0.0602284971987302
0.605,-0.110243312189057,-0.0234221062722617
0.6075,-0.110237611576618,0.0124012946250597
0.61,-0.110269702049234,0.0466516251928257
0.6125,-0.110337620780446,0.078788141474875
0.615,-0.110438846647964,0.108324533094423
0.6175,-0.110570359174355,0.134833502880641
0.62,-0.110728702918892,0.157950899984886
0.6225,-0.110910056900676,0.177379386496876
0.625,-0.111110308501901,0.192891548402732
0.6275,-0.111325131123452,0.204332320982201
0.63,-0.111550064670341,0.211620582544259
0.6325,-0.111780597751211,0.21474977094754
0.635,-0.112012250297347,0.213787388489821
0.6375,-0.112240655152974,0.208873280103249
0.64,-0.112461637071059,0.200216597798634
0.6425,-0.112671287479234,0.188091401979372
0.645,-0.112866033369891,0.172830897349177
0.6475,-0.113042698725064,0.154820355474778
0.65,-0.113198557014001,0.134488833873562
0.6525,-0.11333137349737,0.112299858391781
0.655,-0.113439436330257,0.0887412875521202
0.6575,-0.113521575765657,0.0643146212424337
0.66,-0.113577171107481,0.0395240491444399
0.6625,-0.113606145430985,0.0148655546321235
0.665,-0.113608948461159,-0.0091836043809259
0.6675,-0.113586528356606,-0.0321747265353622
0.67,-0.113540293468912,-0.053696525960035
0.6725,-0.113472065418312,-0.0733827773834997
0.675,-0.113384025032895,-0.0909185604584958
0.6775,-0.113278652833318,-0.106044978644376
0.68,-0.113158665806593,-0.118562292758918
0.6825,-0.113026952204689,-0.128331471845626
0.685,-0.112886506033988,-0.135274220668793
0.6875,-0.112740362780114,-0.139371591476453
0.69,-0.112591537750635,-0.140661326177544
0.6925,-0.112442968227683,-0.139234103033201
0.695,-0.11229746041527,-0.135228879238636
0.6975,-0.11215764195318,-0.128827527803319
0.7,-0.112025920560574,-0.12024896488538
0.7025,-0.11190444917592,-0.109742953621653
0.705,-0.111795097781812,-0.0975837542556221
0.7075,-0.111699431947586,-0.0840637698750479
0.71,-0.111618697991612,-0.0694873141658323
0.7125,-0.111553814558935,-0.0541646039496575
0.715,-0.11150537032732,-0.0384060563702878
0.7175,-0.111473627493271,-0.0225169496729444
0.72,-0.11145853064564,-0.00679248859003836
0.7225,-0.111459720603959,0.00848669887032147
0.725,-0.111476552777068,0.0230586165686134
0.7275,-0.11150811958087,0.0366834967434714
0.73,-0.111553276438412,0.0491469298657818
0.7325,-0.11161067086852,0.0602625196681549
0.735,-0.111678774149534,0.0698740534240259
0.7375,-0.111755915022288,0.0778571753312443
0.74,-0.111840314872497,0.0841205492165446
0.7425,-0.111930123809117,0.0886064965510478
0.745,-0.112023457034658,0.0912910975214984
0.7475,-0.112118430888656,0.0921837469412119
0.75,-0.112213197939477,0.0913261631724019
0.7525,-0.112305980504843,0.0887908568225185
0.755,-0.112395102000117,0.0846790764464546
0.7575,-0.112479015546919,0.0791182603556198
0.76,-0.112556329323787,0.0722590363017882
0.7625,-0.112625828205159,0.0642718235780982
0.765,-0.11268649131391,0.0553431042274525
0.7675,-0.112737505204066,0.0456714408401346
0.77,-0.112778272491459,0.0354633271818496
0.7725,-0.112808415857671,0.024928964044259
0.775,-0.11282777746281,0.0142780558151851
0.7775,-0.112836413911536,0.0037157230581799
0.78,-0.112834587020328,-0.0065613772036988
0.7825,-0.112822750728492,-0.0163686386611681
0.785,-0.11280153457764,-0.0255367253069588
0.7875,-0.112771724251774,-0.0339143606416049
0.79,-0.112734239720738,-0.0413706377670201
0.7925,-0.11269011156287,-0.0477968168210382
0.795,-0.112640456057894,-0.0531075917701364
0.7975,-0.11258644963928,-0.0572418238153918
0.8,-0.112529303277651,-0.0601627529443848
0.8025,-0.112470237335349,-0.0618577119531171
0.805,-0.112410457389165,-0.0623373781711708
0.8075,-0.112351131466052,-0.0616346068947417
0.81,-0.112293369077818,-0.0598028970497158
0.8125,-0.112238202377936,-0.056914543884566
0.815,-0.112186569698889,-0.0530585356576178
0.8175,-0.112139301663913,-0.0483382515535785
0.82,-0.112097110004298,-0.0428690167250638
0.8225,-0.112060579153837,-0.0367755677313945
0.825,-0.112030160636443,-0.030189478079335
0.8275,-0.112006170212112,-0.0232465893905867
0.83,-0.111988787700379,-0.0160844892318468
0.8325,-0.111978059359458,-0.00884007210354647
0.835,-0.111973902663043,-0.0016472156946815
0.8375,-0.111976113285215,0.00536539958812956
0.84,-0.111984374076605,0.012076303545406
0.8425,-0.111998265791861,0.0183730606518171
0.845,-0.112017279309109,0.0241538881779096
0.8475,-0.112040829066707,0.0293290528458071
0.85,-0.112068267430852,0.0338220335117415
0.8525,-0.112098899699917,0.0375704399418305
0.855,-0.112131999447784,0.0405266803888045
0.8575,-0.112166823909167,0.0426583734760942
0.86,-0.112202629115332,0.0439485029138985
0.8625,-0.112238684498761,0.0443953168379052
0.865,-0.112274286700451,0.0440119770669847
0.8675,-0.112308772333567,0.0428259672770571
0.87,-0.112341529482057,0.0408782729071808
0.8725,-0.112372007742105,0.0382223494460747
0.875,-0.112399726647658,0.0349228994682844
0.8775,-0.11242428235786,0.0310544822631428
0.88,-0.112445352523375,0.0266999829889536
0.8825,-0.112462699289246,0.0219489708592403
0.885,-0.112476170433169,0.0168959778137565
0.8875,-0.112485698678676,0.011638730354638
0.89,-0.112491299261735,0.00627636767824704
0.8925,-0.112493065865591,0.000907678880643594
0.895,-0.112491165071377,-0.0043706091300464
0.8975,-0.112485829500287,-0.0094654632722746
0.9,-0.112477349846354,-0.0142890682985897
0.9025,-0.112466066016486,-0.0187602191143597
0.905,-0.112452357606363,-0.0228055609145081
0.9075,-0.112436633946764,-0.0263606605127947
0.91,-0.112419323955153,-0.029370896268192
0.9125,-0.112400866022154,-0.031792158067834
0.915,-0.112381698152251,-0.0335913527792751
0.9175,-0.112362248563274,-0.0347467143265074
0.92,-0.112342926930521,-0.035247920985292
0.9225,-0.112324116439501,-0.0350960255686282
0.925,-0.112306166786781,-0.0343032068419296
0.9275,-0.112289388242175,-0.0328923527529323
0.93,-0.112274046858056,-0.0308964878886694
0.9325,-0.112260360883543,-0.0283580590046394
0.935,-0.112248498413406,-0.0253280935477532
0.9375,-0.112238576274123,-0.021865246862613
0.94,-0.11223066012319,-0.018034754283135
0.9425,-0.112224765712893,-0.0139073046216717
0.945,-0.112220861246719,-0.00955785172511146
0.9475,-0.112218870735651,-0.0050643808140421
0.95,-0.112218678243136,-0.000506646289299467
0.9525,-0.112220132891713,0.00403510239905552
0.955,-0.112223054491371,0.00848139036307428
0.9575,-0.11222723963987,0.0127547660999619
0.96,-0.112232468138624,0.0167810135102339
0.9625,-0.112238509564382,0.0204903114299399
0.965,-0.112245129836987,0.0238183254405052
0.9675,-0.112252097626859,0.0267072173010681
0.97,-0.112259190452508,0.0291065580931393
0.9725,-0.112266200328237,0.0309741320991712
0.975,-0.112272938835019,0.0322766195722985
0.9775,-0.112279241503062,0.0329901479028396
0.98,-0.112284971412505,0.0331007022475633
0.9825,-0.112290021938626,0.0326043884492994
0.985,-0.112294318589367,0.0315075430164516
0.9875,-0.112297819905528,0.0298266870242692
0.99,-0.112300517416972,0.0275883230047337
0.9925,-0.112302434671219,0.0248285761662502
0.995,-0.112303625373197,0.021592683581303
0.9975,-0.11230417069631,0.0179343372524946
1,-0.11230417584467,2.0167594439033e-05
1,-0.11230417584467,2.0167594439033e-05
1.00555555555556,-0.112304180571957,1.70691295686855e-06
1.01111111111111,-0.112304178446502,-7.83701553272683e-06
1.01666666666667,-0.112304171220422,-1.45346745551629e-05
1.02222222222222,-0.112304160667724,-1.84827245064734e-05
1.02777777777778,-0.112304148431582,-1.99845142642003e-05
1.03333333333333,-0.112304135917618,-1.94773174793406e-05
1.03888888888889,-0.112304124231484,-1.74651451230436e-05
1.04444444444444,-0.112304114155772,-1.44614458514624e-05
1.05,-0.112304106159116,-1.09441917723199e-05
1.05555555555556,-0.112304100429348,-7.32424164665481e-06
1.06111111111111,-0.112304096922407,-3.92656347092075e-06
1.06666666666667,-0.112304095419307,-9.82923618176143e-07
1.07222222222222,-0.112304095584579,1.36598417448324e-06
1.07777777777778,-0.112304097020971,3.06131778585664e-06
1.08333333333333,-0.112304099316723,4.11217079533908e-06
1.08888888888889,-0.112304102083181,4.57919978712273e-06
1.09444444444444,-0.112304104981839,4.55772227730762e-06
1.1,-0.112304107740996,4.16181436794374e-06
1.10555555555556,-0.112304110163016,3.51050221506558e-06
1.11111111111111,-0.112304112123761,2.71671501064239e-06
1.11666666666667,-0.112304113566025,1.87928514504973e-06
1.12222222222222,-0.112304114488918,1.07796064290224e-06
1.12777777777778,-0.112304114934992,3.71152869968524e-07
1.13333333333333,-0.112304114976712,-2.0402178444291e-07
1.13888888888889,-0.11230411470355,-6.29936986877261e-07
1.14444444444444,-0.112304114210626,-9.05443904969169e-07
1.15,-0.11230411358949,-1.04217941572609e-06
1.15555555555556,-0.112304112921323,-1.06065825717885e-06
1.16111111111111,-0.112304112272561,-9.86524540499323e-07
1.16666666666667,-0.112304111692753,-8.47237877520985e-07
1.17222222222222,-0.112304111214318,-6.69370028520256e-07
1.17777777777778,-0.112304110853785,-4.76596810118021e-07
1.18333333333333,-0.112304110614067,-2.88392858804211e-07
1.18888888888889,-0.11230411048735,-1.19375866895653e-07
1.19444444444444,-0.112304110458209,2.07937391517576e-08
1.2,-0.112304110506642,1.27077678276194e-07
1.20555555555556,-0.112304110610784,1.9841676727514e-07
1.21111111111111,-0.112304110749161,2.36904362596043e-07
1.21666666666667,-0.112304110902384,2.4688759519517e-07
1.22222222222222,-0.112304111054284,2.3408736178623e-07
1.22777777777778,-0.11230411119252,2.04806332351244e-07
1.23333333333333,-0.112304111308724,1.65270484523722e-07
1.23888888888889,-0.112304111398286,1.21128320059856e-07
1.24444444444444,-0.112304111459875,7.71135069239862e-08
1.25,-0.112304111494793,3.68610276314653e-08
1.25555555555556,-0.112304111506263,2.85711651032306e-09
1.26111111111111,-0.112304111498721,-2.3503696687537e-08
1.26666666666667,-0.112304111477164,-4.1783725616048e-08
1.27222222222222,-0.112304111446609,-5.2318565549773e-08
1.27777777777778,-0.112304111411667,-5.60115245306691e-08
1.28333333333333,-0.112304111376257,-5.41278731391059e-08
1.28888888888889,-0.112304111343432,-4.81062206310199e-08
1.29444444444444,-0.112304111315333,-3.93990704238971e-08
1.3,-0.112304111293211,-2.93485555226776e-08
1.30555555555556,-0.112304111277535,-1.91001689774971e-08
1.31111111111111,-0.112304111268128,-9.55254687842451e-09
1.31666666666667,-0.112304111264332,-1.33948901822176e-09
1.32222222222222,-0.112304111265173,5.16203404391783e-09
1.32777777777778,-0.112304111269516,9.80415455917221e-09
1.33333333333333,-0.112304111276194,1.26278628661543e-08
1.33888888888889,-0.112304111284114,1.38160027574134e-08
1.34444444444444,-0.112304111292332,1.3645660921056e-08
1.35,-0.112304111300094,1.24432500622932e-08
1.35555555555556,-0.11230411130686,1.05461290867854e-08
1.36111111111111,-0.112304111312295,8.27191571386422e-09
1.36666666666667,-0.112304111316253,5.89663700698804e-09
1.37222222222222,-0.112304111318743,3.64129427762682e-09
1.37777777777778,-0.112304111319896,1.66599296153863e-09
1.38333333333333,-0.112304111319923,7.08930370644917e-11
1.38888888888889,-0.112304111319081,-1.09859146211346e-09
1.39444444444444,-0.112304111317639,-1.84299595018718e-09
1.4,-0.112304111315856,-2.19803950663711e-09
1.40555555555556,-0.112304111313958,-2.2236999026211e-09
1.41111111111111,-0.11230411131213,-1.99356020068363e-09
1.41666666666667,-0.112304111310507,-1.58561941936125e-09
1.42222222222222,-0.112304111309179,-1.07463455511926e-09
1.42777777777778,-0.112304111308187,-5.26855444141366e-10
1.43333333333333,-0.112304111307537,3.65031770092312e-12
1.43888888888889,-0.112304111307204,4.7670761479923e-10
1.44444444444444,-0.112304111307144,8.66194153384669e-10
1.45,-0.112304111307298,1.15880937753125e-09
1.45555555555556,-0.112304111307604,1.35247306419435e-09
1.46111111111111,-0.112304111308003,1.45382754914179e-09
1.46666666666667,-0.112304111308439,1.47565051217467e-09
1.47222222222222,-0.112304111308868,1.43441570927242e-09
1.47777777777778,-0.112304111309255,1.34809423621662e-09
1.48333333333333,-0.112304111309579,1.23418958277828e-09
1.48888888888889,-0.112304111309826,1.10854045926808e-09
1.49444444444444,-0.112304111309993,9.84321514808006e-10
1.5,-0.112304111310086,8.7155255693828e-10
1.50555555555556,-0.112304111310113,7.76906466275735e-10
1.51111111111111,-0.112304111310088,7.04146803975589e-10
1.51666666666667,-0.112304111310024,6.54288717686311e-10
1.52222222222222,-0.112304111309936,6.26223287671095e-10
1.52777777777778,-0.112304111309836,6.17238716973483e-10
1.53333333333333,-0.112304111309736,6.23690027247194e-10
1.53888888888889,-0.112304111309644,6.41568079116792e-10
1.54444444444444,-0.112304111309566,6.66743459241755e-10
1.55,-0.112304111309504,6.95432891620775e-10
1.55555555555556,-0.112304111309461,7.24471833162158e-10
1.56111111111111,-0.112304111309436,7.51358668908268e-10
1.56666666666667,-0.112304111309427,7.7429026870823e-10
1.57222222222222,-0.11230411130943,7.92308446036377e-10
1.57777777777778,-0.112304111309443,8.05019523711349e-10
1.58333333333333,-0.112304111309462,8.12585468918974e-10
1.58888888888889,-0.112304111309485,8.15571595250668e-10
1.59444444444444,-0.112304111309508,8.14809692580705e-10
1.6,-0.11230411130953,8.1118658549318e-10
1.60555555555556,-0.112304111309549,8.05626248470601e-10
1.61111111111111,-0.112304111309564,7.99065711467859e-10
1.61666666666667,-0.112304111309575,7.92298120677893e-10
1.62222222222222,-0.112304111309582,7.85949731421746e-10
1.62777777777778,-0.112304111309585,7.80408112761051e-10
1.63333333333333,-0.112304111309584,7.76005929102826e-10
1.63888888888889,-0.112304111309582,7.72863058898338e-10
1.64444444444444,-0.112304111309577,7.70889305506748e-10
1.65,-0.112304111309572,7.70012813591155e-10
1.65555555555556,-0.112304111309567,7.7003995654339e-10
1.66111111111111,-0.112304111309562,7.70748933584332e-10
1.66666666666667,-0.112304111309557,7.71899795865515e-10
1.67222222222222,-0.112304111309553,7.73321581698682e-10
1.67777777777778,-0.112304111309551,7.74836403047161e-10
1.68333333333333,-0.112304111309549,7.76307404055254e-10
1.68888888888889,-0.112304111309548,7.77604174280583e-10
1.69444444444444,-0.112304111309548,7.78650048851685e-10
1.7,-0.112304111309548,7.79404520078514e-10
1.70555555555556,-0.112304111309549,7.79865558083201e-10
1.71111111111111,-0.112304111309551,7.80117637083128e-10
1.71666666666667,-0.112304111309552,7.80179507365296e-10
1.72222222222222,-0.112304111309553,7.80090801710076e-10
1.72777777777778,-0.112304111309554,7.79901996819601e-10
1.73333333333333,-0.112304111309555,7.79652424830649e-10
1.73888888888889,-0.112304111309556,7.79372856893791e-10
1.74444444444444,-0.112304111309556,7.79068218629148e-10
1.75,-0.112304111309557,7.78777284724931e-10
1.75555555555556,-0.112304111309557,7.7851975422537e-10
1.76111111111111,-0.112304111309557,7.78292832767627e-10
1.76666666666667,-0.112304111309557,7.78106367501976e-10
1.77222222222222,-0.112304111309557,7.77966470877662e-10
1.77777777777778,-0.112304111309557,7.7787430010719e-10
1.78333333333333,-0.112304111309557,7.77832909613869e-10
1.78888888888889,-0.112304111309557,7.77845310790865e-10
1.79444444444444,-0.112304111309557,7.77911433423844e-10
1.8,-0.112304111309557,7.78030590579207e-10
1.80555555555556,-0.112304111309557,7.78210569392676e-10
1.81111111111111,-0.112304111309557,7.78446967588816e-10
1.81666666666667,-0.112304111309556,7.78729888785757e-10
1.82222222222222,-0.112304111309556,7.79046308411888e-10
1.82777777777778,-0.112304111309556,7.7936613546105e-10
1.83333333333333,-0.112304111309555,7.79654463582039e-10
1.83888888888889,-0.112304111309554,7.79902096574052e-10
1.84444444444444,-0.112304111309553,7.80080382197739e-10
1.85,-0.112304111309552,7.80147252533312e-10
1.85555555555556,-0.112304111309551,7.80046760197392e-10
1.86111111111111,-0.11230411130955,7.79761121528271e-10
1.86666666666667,-0.11230411130955,7.79265685182096e-10
1.87222222222222,-0.112304111309549,7.78544152214544e-10
1.87777777777778,-0.112304111309549,7.7760852983502e-10
1.88333333333333,-0.112304111309549,7.76481334265175e-10
1.88888888888889,-0.112304111309551,7.75205722998983e-10
1.89444444444444,-0.112304111309553,7.73851619626522e-10
1.9,-0.112304111309555,7.72545380989502e-10
1.90555555555556,-0.112304111309559,7.71406491001371e-10
1.91111111111111,-0.112304111309563,7.70644555839937e-10
1.91666666666667,-0.112304111309567,7.70487232092439e-10
1.92222222222222,-0.112304111309572,7.71096791709034e-10
1.92777777777778,-0.112304111309575,7.727022570861e-10
1.93333333333333,-0.112304111309578,7.75441508595026e-10
1.93888888888889,-0.112304111309579,7.79338837711596e-10
1.94444444444444,-0.112304111309577,7.843145100263e-10
1.95,-0.112304111309573,7.90181722613721e-10
1.95555555555556,-0.112304111309565,7.96561890619565e-10
1.96111111111111,-0.112304111309554,8.02893968306373e-10
1.96666666666667,-0.112304111309539,8.08496523194577e-10
1.97222222222222,-0.112304111309522,8.12547587595323e-10
1.97777777777778,-0.112304111309504,8.14075874403327e-10
1.98333333333333,-0.112304111309485,8.12209726210699e-10
1.98888888888889,-0.112304111309469,8.06135602367863e-10
1.99444444444444,-0.112304111309457,7.95244929381693e-10
2,-0.112304111309452,7.79235393852299e-10

